The p-convolution forest: a method for solving graphical models with additive probabilistic equations

Convolution trees, loopy belief propagation, and fast numerical p-convolution are combined for the first time to efficiently solve networks with several additive constraints between random variables. An implementation of this "convolution forest" approach is constructed from scratch, including an improved trimmed convolution tree algorithm and engineering details that permit fast inference in practice, and improve the ability of scientists to prototype models with additive relationships between discrete variables. The utility of this approach is demonstrated using several examples: these include illustrations on special cases of some classic NP-complete problems (subset sum and knapsack), identification of GC-rich genomic regions with a large hidden Markov model, inference of molecular composition from summary statistics of the intact molecule, and estimation of elemental abundance in the presence of overlapping isotope peaks.

==> results/1-convolution-runtimes/fft_conv_runtimes.txt <==
16 3.6e-05
16 2.2e-05
16 2.4e-05
16 3.7e-05
16 3.6e-05
16 2.9e-05
16 2.9e-05
16 4.2e-05
16 5.6e-05
16 3.6e-05
16 3.3e-05
16 1.5e-05
16 1.6e-05
16 1.9e-05
16 3.9e-05
16 4.1e-05
16 6.4e-05
16 4.4e-05
16 4e-05
16 6.1e-05
16 2.2e-05
16 4.7e-05
16 3.7e-05
16 1.3e-05
16 1.5e-05
16 1.5e-05
16 2.7e-05
16 4e-05
16 4.1e-05
16 2.7e-05
16 2.1e-05
16 3.9e-05
32 4.3e-05
32 4.1e-05
32 1.5e-05
32 3.3e-05
32 3.1e-05
32 3e-05
32 3.3e-05
32 1.8e-05
32 4.1e-05
32 4.2e-05
32 4.2e-05
32 3e-05
32 3e-05
32 2.8e-05
32 3e-05
32 3e-05
32 2.9e-05
32 4.8e-05
32 3e-05
32 4.4e-05
32 0.000106
32 3e-05
32 5.4e-05
32 3.5e-05
32 4.5e-05
32 4.3e-05
32 4.5e-05
32 1.8e-05
32 1.7e-05
32 1.7e-05
32 1.5e-05
32 3.8e-05
64 5.2e-05
64 6.4e-05
64 3e-05
64 6.8e-05
64 5.6e-05
64 5.2e-05
64 2.2e-05
64 7.1e-05
64 6.3e-05
64 5.8e-05
64 6.7e-05
64 6.3e-05
64 2.9e-05
64 2.3e-05
64 4.3e-05
64 3.8e-05
64 5.8e-05
64 5.8e-05
64 5.9e-05
64 5.7e-05
64 5.6e-05
64 5.5e-05
64 5.1e-05
64 3.8e-05
64 4.1e-05
64 3.9e-05
64 5.8e-05
64 0.000104
64 5.2e-05
64 6.3e-05
64 6.3e-05
64 5.8e-05
128 3.8e-05
128 3.6e-05
128 8.9e-05
128 9.8e-05
128 0.000104
128 4.2e-05
128 9.4e-05
128 4.2e-05
128 8.9e-05
128 7.8e-05
128 0.000105
128 0.000105
128 0.000106
128 9.2e-05
128 8.9e-05
128 0.000101
128 0.000143
128 0.000107
128 9.9e-05
128 7.1e-05
128 0.000105
128 3.8e-05
128 6e-05
128 9.2e-05
128 5.7e-05
128 6.3e-05
128 8.1e-05
128 5.9e-05
128 9.3e-05
128 9.3e-05
128 5.1e-05
128 6.1e-05
256 0.000111
256 0.000111
256 0.000186
256 0.000159
256 0.000162
256 0.000163
256 0.000138
256 6.3e-05
256 6.3e-05
256 0.000179
256 0.000161
256 0.000162
256 0.000164
256 0.000138
256 0.000134
256 0.000186
256 0.000217
256 6.8e-05
256 0.000185
256 0.000202
256 0.000163
256 0.000133
256 7.7e-05
256 0.000147
256 0.000146
256 0.000149
256 0.000164
256 0.000164
256 0.000148
256 0.000147
256 8.2e-05
256 8.2e-05
512 0.000201
512 0.00035
512 0.000283
512 0.000313
512 0.000231
512 0.000233
512 0.00023
512 0.00011
512 0.000104
512 0.000326
512 0.000265
512 0.000325
512 0.000341
512 0.000321
512 0.000362
512 0.000149
512 0.000307
512 0.000352
512 0.000135
512 0.000232
512 0.000179
512 0.000153
512 0.000137
512 0.000151
512 0.00012
512 0.000122
512 0.00012
512 0.000123
512 0.00022
512 0.000227
512 0.000311
512 0.000312
1024 0.00066
1024 0.000227
1024 0.00045
1024 0.000449
1024 0.000213
1024 0.000391
1024 0.000394
1024 0.000406
1024 0.000391
1024 0.000205
1024 0.000589
1024 0.000584
1024 0.000587
1024 0.000213
1024 0.000224
1024 0.000214
1024 0.000616
1024 0.000548
1024 0.000379
1024 0.000372
1024 0.000586
1024 0.000462
1024 0.000499
1024 0.000454
1024 0.000465
1024 0.000653
1024 0.000663
1024 0.00066
1024 0.000488
1024 0.000496
1024 0.0006
1024 0.000538
2048 0.001148
2048 0.000853
2048 0.001416
2048 0.000679
2048 0.000485
2048 0.000485
2048 0.001587
2048 0.00053
2048 0.000654
2048 0.000656
2048 0.001454
2048 0.001265
2048 0.001405
2048 0.000836
2048 0.000846
2048 0.000854
2048 0.001456
2048 0.000577
2048 0.00057
2048 0.000579
2048 0.000987
2048 0.001197
2048 0.001413
2048 0.000802
2048 0.000807
2048 0.001281
2048 0.001091
2048 0.001442
2048 0.001396
2048 0.000449
2048 0.000488
2048 0.001279
4096 0.003075
4096 0.003056
4096 0.002846
4096 0.000952
4096 0.003451
4096 0.002517
4096 0.002514
4096 0.003077
4096 0.002454
4096 0.001098
4096 0.001072
4096 0.0023
4096 0.003446
4096 0.002032
4096 0.000951
4096 0.002257
4096 0.001799
4096 0.002306
4096 0.002282
4096 0.000986
4096 0.002543
4096 0.002198
4096 0.003064
4096 0.00303
4096 0.002759
4096 0.001875
4096 0.003468
4096 0.002341
4096 0.002587
4096 0.00198
4096 0.002784
4096 0.002535
8192 0.007506
8192 0.004918
8192 0.003257
8192 0.002421
8192 0.002292
8192 0.003892
8192 0.002557
8192 0.003275
8192 0.005394
8192 0.002102
8192 0.005388
8192 0.004362
8192 0.002565
8192 0.003703
8192 0.003192
8192 0.002115
8192 0.002172
8192 0.006539
8192 0.002124
8192 0.00212
8192 0.002103
8192 0.002104
8192 0.00539
8192 0.002133
8192 0.002082
8192 0.002083
8192 0.002098
8192 0.0054
8192 0.004933
8192 0.003347
8192 0.003716
8192 0.00352
16384 0.007815
16384 0.008437
16384 0.005167
16384 0.009482
16384 0.004434
16384 0.004493
16384 0.010515
16384 0.007405
16384 0.007888
16384 0.005534
16384 0.004539
16384 0.004451
16384 0.004526
16384 0.009941
16384 0.010473
16384 0.007944
16384 0.009862
16384 0.004503
16384 0.004509
16384 0.010183
16384 0.004519
16384 0.007145
16384 0.004992
16384 0.004632
16384 0.00451
16384 0.004482
16384 0.004486
16384 0.004475
16384 0.009921
16384 0.010125
16384 0.007746
16384 0.007435
32768 0.015028
32768 0.009482
32768 0.00943
32768 0.014729
32768 0.015506
32768 0.013781
32768 0.009809
32768 0.014535
32768 0.014291
32768 0.013488
32768 0.014928
32768 0.015811
32768 0.013832
32768 0.009584
32768 0.013243
32768 0.015513
32768 0.012622
32768 0.009815
32768 0.014216
32768 0.00993
32768 0.013797
32768 0.014224
32768 0.013138
32768 0.014731
32768 0.010637
32768 0.015284
32768 0.014858
32768 0.013407
32768 0.015472
32768 0.015024
32768 0.010163
32768 0.00969
65536 0.025393
65536 0.023124
65536 0.025889
65536 0.025444
65536 0.024797
65536 0.020081
65536 0.021173
65536 0.020731
65536 0.023327
65536 0.025275
65536 0.023784
65536 0.025514
65536 0.023581
65536 0.0269
65536 0.024715
65536 0.020405
65536 0.024712
65536 0.025258
65536 0.024197
65536 0.024879
65536 0.02551
65536 0.024553
65536 0.024024
65536 0.020129
65536 0.026726
65536 0.024895
65536 0.025506
65536 0.025583
65536 0.020413
65536 0.024186
65536 0.022929
65536 0.025775
131072 0.043611
131072 0.048188
131072 0.046136
131072 0.047488
131072 0.043825
131072 0.047183
131072 0.043242
131072 0.04745
131072 0.046008
131072 0.044502
131072 0.043206
131072 0.044007
131072 0.042938
131072 0.048429
131072 0.043805
131072 0.046915
131072 0.048089
131072 0.048869
131072 0.047
131072 0.046732
131072 0.047965
131072 0.047476
131072 0.046208
131072 0.047765
131072 0.046818
131072 0.048474
131072 0.043401
131072 0.043627
131072 0.049015
131072 0.046518
131072 0.04861
131072 0.047425
262144 0.095104
262144 0.097143
262144 0.094106
262144 0.094526
262144 0.095579
262144 0.095198
262144 0.096732
262144 0.094611
262144 0.095079
262144 0.09462
262144 0.095676
262144 0.095677
262144 0.094657
262144 0.094954
262144 0.095714
262144 0.09381
262144 0.095173
262144 0.096884
262144 0.095052
262144 0.096971
262144 0.095013
262144 0.095712
262144 0.096583
262144 0.096241
262144 0.093859
262144 0.100904
262144 0.097154
262144 0.09463
262144 0.0988
262144 0.095555
262144 0.095743
262144 0.092557
524288 0.198367
524288 0.197894
524288 0.200846
524288 0.199663
524288 0.200749
524288 0.203067
524288 0.199943
524288 0.198621
524288 0.199202
524288 0.199606
524288 0.198811
524288 0.196953
524288 0.202409
524288 0.203033
524288 0.205786
524288 0.201704
524288 0.203293
524288 0.201802
524288 0.199626
524288 0.196928
524288 0.198017
524288 0.196102
524288 0.199534
524288 0.206316
524288 0.197206
524288 0.196423
524288 0.203864
524288 0.200831
524288 0.196342
524288 0.199463
524288 0.200786
524288 0.207423
1048576 0.421553
1048576 0.419152
1048576 0.418707
1048576 0.418022
1048576 0.431955
1048576 0.434571
1048576 0.43028
1048576 0.432678
1048576 0.438801
1048576 0.42326
1048576 0.424159
1048576 0.416479
1048576 0.420055
1048576 0.420381
1048576 0.433651
1048576 0.431927
1048576 0.422743
1048576 0.431711
1048576 0.424364
1048576 0.422832
1048576 0.434391
1048576 0.42001
1048576 0.425343
1048576 0.432964
1048576 0.418078
1048576 0.427291
1048576 0.425545
1048576 0.421016
1048576 0.428017
1048576 0.428374
1048576 0.421569
1048576 0.42958
2097152 0.896025
2097152 0.899523
2097152 0.892186
2097152 0.891516
2097152 0.889316
2097152 0.891533
2097152 0.900817
2097152 0.895033
2097152 0.923108
2097152 0.911515
2097152 0.905808
2097152 0.903189
2097152 0.877666
2097152 0.882323
2097152 0.90032
2097152 0.887922
2097152 0.906179
2097152 0.900937
2097152 0.892254
2097152 0.895417
2097152 0.883123
2097152 0.904933
2097152 0.909199
2097152 0.892655
2097152 0.902034
2097152 0.88487
2097152 0.89804
2097152 0.881708
2097152 0.882404
2097152 0.884426
2097152 0.89356
2097152 0.882435
4194304 1.89079
4194304 1.87984
4194304 1.91429
4194304 1.94188
4194304 1.9376
4194304 1.8894
4194304 1.88499
4194304 1.8963
4194304 1.89381
4194304 1.87612
4194304 1.90835
4194304 1.89075
4194304 1.87941
4194304 1.89128
4194304 1.90453
4194304 1.8841
4194304 1.87377
4194304 1.84716
4194304 1.86846
4194304 1.8592
4194304 1.88184
4194304 1.83771
4194304 1.85473
4194304 1.89457
4194304 1.86869
4194304 1.87934
4194304 1.90143
4194304 1.90274
4194304 1.88391
4194304 1.87281
4194304 1.90183
4194304 1.87829
8388608 3.91194
8388608 3.90488
8388608 3.91522
8388608 3.9254
8388608 3.89872
8388608 3.86077
8388608 3.84096
8388608 3.84414
8388608 3.84598
8388608 3.90475
8388608 3.87197
8388608 3.89057
8388608 3.87847
8388608 3.89597
8388608 3.88847
8388608 3.91771
8388608 3.92091
8388608 4.00166
8388608 3.97511
8388608 3.99315
8388608 3.89607
8388608 4.01423
8388608 3.84694
8388608 3.92589
8388608 3.93849
8388608 3.90922
8388608 3.82476
8388608 3.94
8388608 3.92355
8388608 3.93181
8388608 3.94142
8388608 3.93915
16777216 8.24734
16777216 8.41726
16777216 8.2423
16777216 8.12947
16777216 8.148
16777216 8.04941
16777216 8.00321
16777216 7.97947
16777216 8.02111
16777216 8.01688
16777216 8.13702
16777216 8.04654
16777216 8.05687
16777216 8.12297
16777216 8.23916
16777216 8.09047
16777216 7.96936
16777216 8.0444
16777216 8.04036
16777216 8.03671
16777216 7.9666
16777216 7.98998
16777216 8.05674
16777216 8.01626
16777216 7.97262
16777216 8.00608
16777216 7.97031
16777216 8.03216
16777216 8.00604
16777216 8.12998
16777216 8.24362
16777216 8.11901
33554432 17.1712
33554432 16.972
33554432 17.1434
33554432 16.7728
33554432 16.7901
33554432 16.4958
33554432 16.5974
33554432 16.5547
33554432 16.6135
33554432 16.6179
33554432 16.697
33554432 16.7346
33554432 16.9135
33554432 16.7758
33554432 16.6683
33554432 16.7148
33554432 16.7949
33554432 16.5398
33554432 16.6844
33554432 17.1644
33554432 16.753
33554432 16.5657
33554432 16.5556
33554432 16.9593
33554432 17.4319
33554432 17.0562
33554432 16.9872
33554432 16.7724
33554432 16.7704
33554432 16.8884
33554432 16.7883
33554432 16.5777
67108864 34.7038
67108864 34.8386
67108864 34.8361
67108864 34.7386
67108864 34.6759
67108864 34.7901
67108864 34.8177
67108864 35.0697
67108864 35.1024
67108864 35.0138
67108864 34.7828
67108864 34.7655
67108864 34.5819
67108864 34.6367
67108864 34.7819
67108864 35.1713
67108864 34.574
67108864 34.4335
67108864 34.4728
67108864 34.5094
67108864 34.6233
67108864 34.9445
67108864 35.0623
67108864 35.3349
67108864 36.1124
67108864 34.6473
67108864 34.654
67108864 35.132
67108864 34.9079
67108864 34.6194
67108864 34.8865
67108864 34.7792


==> results/1-convolution-runtimes/fftw_conv_runtimes.txt <==
16 0.000888
16 0.00125
16 0.001414
16 0.001015
16 0.000925
16 0.000613
16 0.000638
16 0.000561
16 0.000658
16 0.000718
16 0.000669
16 0.000613
16 0.000611
16 0.000602
16 0.000511
16 0.000444
16 0.000416
16 0.000447
16 0.00041
16 0.000415
16 0.000749
16 0.00095
16 0.00085
16 0.000835
16 0.000414
16 0.000415
16 0.000689
16 0.000683
16 0.000495
16 0.000686
16 0.000533
16 0.000525
32 0.000417
32 0.000412
32 0.000529
32 0.000868
32 0.000481
32 0.000501
32 0.000525
32 0.000534
32 0.000991
32 0.000971
32 0.000527
32 0.000538
32 0.000524
32 0.000972
32 0.001126
32 0.001173
32 0.000443
32 0.000397
32 0.000406
32 0.0004
32 0.000385
32 0.001145
32 0.001116
32 0.001151
32 0.000651
32 0.000489
32 0.000645
32 0.000548
32 0.000563
32 0.000533
32 0.000759
32 0.000744
64 0.001182
64 0.001163
64 0.000415
64 0.001338
64 0.001186
64 0.001473
64 0.000779
64 0.001106
64 0.00048
64 0.000485
64 0.00107
64 0.00146
64 0.001421
64 0.001472
64 0.001318
64 0.001394
64 0.000421
64 0.0013
64 0.001293
64 0.001578
64 0.00144
64 0.001462
64 0.000899
64 0.000438
64 0.000449
64 0.000449
64 0.000403
64 0.0004
64 0.001206
64 0.001171
64 0.000831
64 0.001346
128 0.001292
128 0.001476
128 0.001074
128 0.001317
128 0.000851
128 0.001113
128 0.000432
128 0.000417
128 0.001316
128 0.000993
128 0.00053
128 0.000701
128 0.000716
128 0.001014
128 0.000673
128 0.000534
128 0.000793
128 0.00119
128 0.000788
128 0.000726
128 0.000792
128 0.001189
128 0.001185
128 0.001492
128 0.001463
128 0.001462
128 0.001521
128 0.000533
128 0.001399
128 0.001312
128 0.000713
128 0.00101
256 0.001055
256 0.000722
256 0.000449
256 0.0005
256 0.001053
256 0.001116
256 0.000841
256 0.001376
256 0.001143
256 0.000557
256 0.001121
256 0.000524
256 0.00053
256 0.001369
256 0.001147
256 0.000641
256 0.000643
256 0.000642
256 0.001233
256 0.001216
256 0.001158
256 0.001471
256 0.000464
256 0.000426
256 0.000426
256 0.00043
256 0.000415
256 0.000416
256 0.000426
256 0.00076
256 0.000427
256 0.000528
512 0.000923
512 0.001017
512 0.000695
512 0.000688
512 0.001533
512 0.001175
512 0.000444
512 0.001154
512 0.001133
512 0.001268
512 0.000519
512 0.001514
512 0.000536
512 0.000655
512 0.000691
512 0.001262
512 0.000952
512 0.000825
512 0.001472
512 0.000547
512 0.000784
512 0.000778
512 0.000521
512 0.000723
512 0.000738
512 0.000728
512 0.001321
512 0.0011
512 0.000694
512 0.000895
512 0.001427
512 0.000841
1024 0.001049
1024 0.001569
1024 0.000926
1024 0.001546
1024 0.000922
1024 0.000967
1024 0.000814
1024 0.001165
1024 0.001179
1024 0.001615
1024 0.001266
1024 0.001485
1024 0.000941
1024 0.001535
1024 0.000628
1024 0.000471
1024 0.001253
1024 0.001263
1024 0.000491
1024 0.000494
1024 0.000497
1024 0.001587
1024 0.001576
1024 0.001575
1024 0.001427
1024 0.000968
1024 0.001269
1024 0.001247
1024 0.001551
1024 0.00175
1024 0.000868
1024 0.001356
2048 0.00198
2048 0.000734
2048 0.001463
2048 0.001609
2048 0.001757
2048 0.001063
2048 0.001265
2048 0.001942
2048 0.001147
2048 0.000823
2048 0.00192
2048 0.001949
2048 0.001382
2048 0.002338
2048 0.001569
2048 0.002143
2048 0.00211
2048 0.000661
2048 0.001632
2048 0.001617
2048 0.000634
2048 0.001773
2048 0.00072
2048 0.000716
2048 0.000706
2048 0.001751
2048 0.001565
2048 0.001856
2048 0.000956
2048 0.000946
2048 0.001751
2048 0.000635
4096 0.002969
4096 0.001356
4096 0.00179
4096 0.001738
4096 0.000926
4096 0.002925
4096 0.001776
4096 0.00253
4096 0.001362
4096 0.0022
4096 0.0022
4096 0.002644
4096 0.001768
4096 0.002405
4096 0.003028
4096 0.001012
4096 0.002186
4096 0.002971
4096 0.001688
4096 0.000899
4096 0.000896
4096 0.001665
4096 0.003297
4096 0.000936
4096 0.002918
4096 0.001687
4096 0.002084
4096 0.002629
4096 0.00164
4096 0.001744
4096 0.001738
4096 0.002173
8192 0.004527
8192 0.002885
8192 0.003082
8192 0.0037
8192 0.001777
8192 0.004023
8192 0.002105
8192 0.00361
8192 0.003142
8192 0.004153
8192 0.001668
8192 0.002211
8192 0.00249
8192 0.002457
8192 0.001418
8192 0.002874
8192 0.001915
8192 0.003326
8192 0.001921
8192 0.002642
8192 0.002629
8192 0.002507
8192 0.004002
8192 0.004513
8192 0.003641
8192 0.006521
8192 0.001504
8192 0.001465
8192 0.001519
8192 0.004987
8192 0.001365
8192 0.003395
16384 0.002847
16384 0.006346
16384 0.002418
16384 0.004115
16384 0.007757
16384 0.005777
16384 0.002871
16384 0.004478
16384 0.003496
16384 0.00248
16384 0.004419
16384 0.0031
16384 0.005046
16384 0.002604
16384 0.006307
16384 0.003878
16384 0.004052
16384 0.006958
16384 0.004941
16384 0.005312
16384 0.005752
16384 0.00775
16384 0.00254
16384 0.006918
16384 0.002562
16384 0.005795
16384 0.002642
16384 0.004024
16384 0.004081
16384 0.002416
16384 0.007632
16384 0.005192
32768 0.010115
32768 0.004736
32768 0.008457
32768 0.010993
32768 0.0092
32768 0.009169
32768 0.009316
32768 0.009992
32768 0.01026
32768 0.004828
32768 0.009323
32768 0.004808
32768 0.009998
32768 0.004846
32768 0.01064
32768 0.009903
32768 0.007471
32768 0.008985
32768 0.009225
32768 0.009498
32768 0.007777
32768 0.005056
32768 0.010367
32768 0.007865
32768 0.009529
32768 0.010043
32768 0.005151
32768 0.008535
32768 0.010089
32768 0.004866
32768 0.004877
32768 0.007595
65536 0.011567
65536 0.013437
65536 0.014198
65536 0.01414
65536 0.015855
65536 0.016687
65536 0.010763
65536 0.01335
65536 0.015412
65536 0.010759
65536 0.014041
65536 0.013712
65536 0.013657
65536 0.015094
65536 0.013209
65536 0.013054
65536 0.014914
65536 0.013975
65536 0.010477
65536 0.013581
65536 0.01054
65536 0.014584
65536 0.010624
65536 0.015691
65536 0.016155
65536 0.016165
65536 0.010582
65536 0.013342
65536 0.01055
65536 0.011479
65536 0.01118
65536 0.015465
131072 0.027532
131072 0.027923
131072 0.027219
131072 0.027551
131072 0.031289
131072 0.030341
131072 0.030732
131072 0.032221
131072 0.032223
131072 0.031209
131072 0.031244
131072 0.031971
131072 0.031462
131072 0.030629
131072 0.030097
131072 0.028097
131072 0.030791
131072 0.030831
131072 0.032686
131072 0.028118
131072 0.027595
131072 0.029093
131072 0.03223
131072 0.031194
131072 0.032784
131072 0.03084
131072 0.029669
131072 0.030502
131072 0.030536
131072 0.0278
131072 0.027217
131072 0.031885
262144 0.074718
262144 0.072324
262144 0.07314
262144 0.07422
262144 0.072287
262144 0.073356
262144 0.074592
262144 0.072682
262144 0.070083
262144 0.074237
262144 0.071543
262144 0.070297
262144 0.070621
262144 0.072985
262144 0.075903
262144 0.073157
262144 0.074753
262144 0.075583
262144 0.073232
262144 0.072207
262144 0.072077
262144 0.07348
262144 0.073704
262144 0.07077
262144 0.07198
262144 0.074206
262144 0.071681
262144 0.072192
262144 0.07392
262144 0.072925
262144 0.075818
262144 0.073866
524288 0.153682
524288 0.157476
524288 0.151476
524288 0.163755
524288 0.160452
524288 0.16463
524288 0.15243
524288 0.157109
524288 0.160558
524288 0.155889
524288 0.161287
524288 0.161605
524288 0.162709
524288 0.153294
524288 0.163127
524288 0.162003
524288 0.155767
524288 0.152205
524288 0.160177
524288 0.152504
524288 0.166497
524288 0.165715
524288 0.15496
524288 0.159966
524288 0.154037
524288 0.151715
524288 0.152775
524288 0.156515
524288 0.154617
524288 0.150437
524288 0.15556
524288 0.154937
1048576 0.361971
1048576 0.365579
1048576 0.372284
1048576 0.365196
1048576 0.381007
1048576 0.367607
1048576 0.373442
1048576 0.328664
1048576 0.365936
1048576 0.369197
1048576 0.358162
1048576 0.363418
1048576 0.383508
1048576 0.370111
1048576 0.377608
1048576 0.369712
1048576 0.384333
1048576 0.372593
1048576 0.387889
1048576 0.371399
1048576 0.381611
1048576 0.369844
1048576 0.367365
1048576 0.337994
1048576 0.367163
1048576 0.396109
1048576 0.3907
1048576 0.362921
1048576 0.366108
1048576 0.370506
1048576 0.372774
1048576 0.364619
2097152 0.833589
2097152 0.851039
2097152 0.836296
2097152 0.852673
2097152 0.86027
2097152 0.839892
2097152 0.863098
2097152 0.869376
2097152 0.817732
2097152 0.866831
2097152 0.831483
2097152 0.820208
2097152 0.857106
2097152 0.825428
2097152 0.832429
2097152 0.820744
2097152 0.843126
2097152 0.824148
2097152 0.82123
2097152 0.837129
2097152 0.83186
2097152 0.810057
2097152 0.830237
2097152 0.832835
2097152 0.836564
2097152 0.813282
2097152 0.823145
2097152 0.824224
2097152 0.879821
2097152 0.84073
2097152 0.874947
2097152 0.84567
4194304 2.0016
4194304 1.89899
4194304 1.85604
4194304 1.92368
4194304 1.86466
4194304 1.93677
4194304 1.8984
4194304 1.97398
4194304 1.94445
4194304 1.95985
4194304 1.85017
4194304 2.0067
4194304 1.95993
4194304 1.94878
4194304 1.95018
4194304 1.90187
4194304 1.86728
4194304 1.9766
4194304 1.91949
4194304 1.97187
4194304 1.92457
4194304 1.93628
4194304 1.91062
4194304 1.96443
4194304 2.09597
4194304 1.96516
4194304 1.99127
4194304 1.94144
4194304 2.02071
4194304 1.93754
4194304 1.95915
4194304 1.93519
8388608 3.96644
8388608 3.97867
8388608 4.08225
8388608 4.37996
8388608 4.02101
8388608 4.00584
8388608 4.21601
8388608 4.02126
8388608 3.9754
8388608 3.99922
8388608 4.03212
8388608 4.03149
8388608 3.97958
8388608 4.01973
8388608 4.1408
8388608 4.11876
8388608 4.05003
8388608 4.02325
8388608 3.97855
8388608 4.31761
8388608 4.03838
8388608 4.05347
8388608 3.97778
8388608 4.06524
8388608 3.9516
8388608 4.38541
8388608 4.05763
8388608 4.14054
8388608 4.13065
8388608 4.02767
8388608 3.99353
8388608 3.95111
16777216 8.34642
16777216 8.4329
16777216 8.23231
16777216 8.358
16777216 8.32028
16777216 8.42074
16777216 8.35586
16777216 8.19052
16777216 8.33675
16777216 8.39903
16777216 8.25526
16777216 8.18562
16777216 8.24728
16777216 9.05129
16777216 8.45634
16777216 8.58635
16777216 8.36461
16777216 8.35682
16777216 8.46564
16777216 8.57584
16777216 8.57481
16777216 8.48786
16777216 8.31159
16777216 8.40652
16777216 8.293
16777216 8.40625
16777216 8.25888
16777216 9.15099
16777216 8.35689
16777216 9.26255
16777216 8.27646
16777216 8.4339
33554432 21.4549
33554432 19.9609
33554432 17.3669
33554432 17.6259
33554432 17.5357
33554432 18.7358
33554432 17.2676
33554432 17.3962
33554432 17.1909
33554432 17.143
33554432 17.3427
33554432 17.8283
33554432 18.9756
33554432 17.2229
33554432 17.177
33554432 17.4391
33554432 17.4735
33554432 17.2697
33554432 17.4443
33554432 17.2954
33554432 17.2251
33554432 17.151
33554432 18.7854
33554432 17.1893
33554432 17.0782
33554432 17.2154
33554432 17.5717
33554432 18.0133
33554432 17.4487
33554432 17.4278
33554432 17.2669
33554432 18.9304
67108864 48.3066
67108864 49.9525
67108864 51.324
67108864 52.927
67108864 49.1232
67108864 53.4484
67108864 56.1192
67108864 51.4162
67108864 50.6435
67108864 51.6765
67108864 52.1651
67108864 50.2219
67108864 56.8036
67108864 49.7715
67108864 52.6331
67108864 56.103
67108864 59.9344
67108864 53.5483
67108864 51.111
67108864 64.2698
67108864 63.882
67108864 57.009
67108864 51.7871
67108864 82.3424
67108864 53.2133
67108864 51.7371
67108864 59.6305
67108864 64.9755
67108864 53.2293
67108864 52.3176
67108864 54.4979
67108864 49.9766


==> results/1-convolution-runtimes/naive_conv_runtimes.txt <==
16 1.7e-05
16 2e-05
16 1.4e-05
16 1.7e-05
16 2.4e-05
16 2.3e-05
16 2.2e-05
16 1.2e-05
16 2.5e-05
16 2.5e-05
16 1.5e-05
16 1.5e-05
16 2.2e-05
16 2.7e-05
16 2.1e-05
16 2.2e-05
16 1.9e-05
16 2.3e-05
16 2.6e-05
16 2.8e-05
16 2.8e-05
16 9e-06
16 2.5e-05
16 2.5e-05
16 2.6e-05
16 3e-05
16 1.6e-05
16 3e-05
16 9e-06
16 9e-06
16 3.4e-05
16 3e-05
32 4.8e-05
32 2.3e-05
32 4.3e-05
32 3.5e-05
32 4.3e-05
32 4.3e-05
32 4.9e-05
32 3.7e-05
32 3.7e-05
32 4.4e-05
32 5e-05
32 5.5e-05
32 4.5e-05
32 5e-05
32 2.1e-05
32 6.1e-05
32 2.1e-05
32 2.5e-05
32 2.1e-05
32 2.2e-05
32 2.1e-05
32 1.4e-05
32 1.3e-05
32 1.3e-05
32 3.2e-05
32 3.2e-05
32 5.3e-05
32 6.1e-05
32 4.7e-05
32 5.6e-05
32 4.2e-05
32 4.2e-05
64 0.000142
64 0.000133
64 0.000141
64 8.5e-05
64 4.7e-05
64 0.000126
64 0.0001
64 7.6e-05
64 9.1e-05
64 0.000141
64 4.8e-05
64 9.4e-05
64 9.5e-05
64 0.000111
64 0.000111
64 0.000126
64 0.000149
64 7.2e-05
64 6.8e-05
64 6.7e-05
64 5.2e-05
64 6.8e-05
64 6.8e-05
64 0.000179
64 0.000122
64 0.000128
64 8.1e-05
64 6.9e-05
64 0.000154
64 5.5e-05
64 8.7e-05
64 0.000156
128 0.000541
128 0.000367
128 0.000461
128 0.000478
128 0.000239
128 0.000337
128 0.000421
128 0.000431
128 0.000387
128 0.000365
128 0.000382
128 0.000356
128 0.000418
128 0.000206
128 0.000517
128 0.000491
128 0.000296
128 0.00031
128 0.000315
128 0.000336
128 0.00039
128 0.000389
128 0.000268
128 0.000263
128 0.000465
128 0.000574
128 0.000153
128 0.000465
128 0.000553
128 0.000329
128 0.000192
128 0.000153
256 0.000536
256 0.001921
256 0.001983
256 0.000522
256 0.00192
256 0.001938
256 0.001719
256 0.00088
256 0.000901
256 0.000881
256 0.000531
256 0.000578
256 0.000547
256 0.000576
256 0.000542
256 0.000584
256 0.001573
256 0.00154
256 0.001095
256 0.001691
256 0.000885
256 0.001526
256 0.001504
256 0.001667
256 0.00133
256 0.001066
256 0.001252
256 0.00141
256 0.000848
256 0.000832
256 0.000853
256 0.00085
512 0.002149
512 0.006759
512 0.002113
512 0.006758
512 0.002099
512 0.002114
512 0.004937
512 0.00532
512 0.002594
512 0.004972
512 0.003776
512 0.006035
512 0.002241
512 0.002186
512 0.004222
512 0.005038
512 0.002966
512 0.005985
512 0.005452
512 0.00748
512 0.00741
512 0.002273
512 0.004641
512 0.002842
512 0.008636
512 0.004503
512 0.005324
512 0.005373
512 0.002261
512 0.002181
512 0.004974
512 0.007562
1024 0.008276
1024 0.012541
1024 0.014431
1024 0.01241
1024 0.013832
1024 0.00845
1024 0.008322
1024 0.013954
1024 0.016364
1024 0.008596
1024 0.01172
1024 0.014963
1024 0.014083
1024 0.014063
1024 0.015395
1024 0.0122
1024 0.009478
1024 0.01437
1024 0.01401
1024 0.014603
1024 0.014899
1024 0.014531
1024 0.009059
1024 0.00861
1024 0.014327
1024 0.008577
1024 0.008351
1024 0.01445
1024 0.013002
1024 0.015145
1024 0.013092
1024 0.016168
2048 0.037134
2048 0.038302
2048 0.03861
2048 0.03848
2048 0.039335
2048 0.039443
2048 0.034042
2048 0.033243
2048 0.040171
2048 0.037846
2048 0.039681
2048 0.034279
2048 0.037108
2048 0.039602
2048 0.035264
2048 0.038981
2048 0.033593
2048 0.039458
2048 0.043574
2048 0.040781
2048 0.038551
2048 0.034189
2048 0.038762
2048 0.039255
2048 0.043463
2048 0.037918
2048 0.041368
2048 0.038207
2048 0.036982
2048 0.038719
2048 0.038972
2048 0.040982
4096 0.138821
4096 0.140094
4096 0.141822
4096 0.137612
4096 0.133012
4096 0.14131
4096 0.145631
4096 0.13784
4096 0.136373
4096 0.135583
4096 0.137425
4096 0.139285
4096 0.13597
4096 0.139912
4096 0.142785
4096 0.137196
4096 0.149727
4096 0.136211
4096 0.139675
4096 0.140251
4096 0.138697
4096 0.13755
4096 0.13919
4096 0.140914
4096 0.138294
4096 0.138654
4096 0.141182
4096 0.136123
4096 0.133585
4096 0.138099
4096 0.139516
4096 0.141367
8192 0.535086
8192 0.551009
8192 0.55711
8192 0.55662
8192 0.556411
8192 0.55159
8192 0.550808
8192 0.56075
8192 0.555563
8192 0.551957
8192 0.561541
8192 0.546121
8192 0.55309
8192 0.556766
8192 0.544853
8192 0.568834
8192 0.566597
8192 0.565869
8192 0.552826
8192 0.543593
8192 0.570668
8192 0.568057
8192 0.567104
8192 0.5661
8192 0.545137
8192 0.54121
8192 0.542218
8192 0.53609
8192 0.534222
8192 0.545845
8192 0.54262
8192 0.535795
16384 2.20099
16384 2.18905
16384 2.19958
16384 2.22738
16384 2.234
16384 2.20108
16384 2.22653
16384 2.18297
16384 2.19859
16384 2.18359
16384 2.20068
16384 2.17862
16384 2.24807
16384 2.25162
16384 2.21701
16384 2.28365
16384 2.27593
16384 2.20487
16384 2.18176
16384 2.25676
16384 2.26067
16384 2.77325
16384 2.24918
16384 2.18057
16384 2.22603
16384 2.23475
16384 2.23024
16384 2.2458
16384 2.33401
16384 2.32206
16384 2.32077
16384 2.25209
32768 9.07471
32768 9.13564
32768 8.86613
32768 8.87842
32768 8.91047
32768 8.71458
32768 8.65247
32768 8.6661
32768 8.721
32768 8.6608
32768 8.68657
32768 8.67685
32768 8.90485
32768 8.9739
32768 8.7235
32768 8.75207
32768 8.84591
32768 8.89985
32768 8.84672
32768 9.08109
32768 8.82294
32768 8.65181
32768 9.00583
32768 8.64366
32768 8.79223
32768 9.0111
32768 8.7566
32768 8.69524
32768 8.62322
32768 8.82052
32768 8.88809
32768 8.83404
65536 35.339
65536 34.9101
65536 34.6941
65536 34.5206
65536 34.7407
65536 34.4919
65536 34.5579
65536 34.1439
65536 34.6063
65536 34.5734
65536 34.5717
65536 34.4924
65536 34.4013
65536 34.5171
65536 34.6951
65536 34.4784
65536 34.7388
65536 33.945
65536 34.6775
65536 34.543
65536 35.1588
65536 35.4275
65536 35.3702
65536 35.1272
65536 34.8268
65536 34.9172
65536 34.5273
65536 34.7445
65536 33.9897
65536 34.8894
65536 34.4687
65536 34.6034


==> results/additive-2d/results.txt <==
A V PMF:{[2, 1] to [4, 3]} t:[[0.0243902, 0.243902, 0.219512], [0.0731707, 0.170732, 0.0487805], [0.0243902, 0.0487805, 0.146341]]
B W PMF:{[1, 0] to [3, 2]} t:[[0.0222222, 0.0444444, 0.0666667], [0.0888889, 0.111111, 0.133333], [0.155556, 0.177778, 0.2]]
C X PMF:{[-1, 0] to [1, 1]} t:[[0.1, 0.4], [0.2, 0.05], [0.1, 0.15]]
D Y PMF:{[0, 0] to [1, 2]} t:[[0.25, 0.178571, 0.0714286], [0.178571, 0.214286, 0.107143]]
E Z PMF:{[0, 1] to [1, 3]} t:[[0.322581, 0.0967742, 0.193548], [0.129032, 0.0322581, 0.225806]]
2x 1D Convolution trees (Bethe construction)
Took 0.004895 seconds
A V PMF:{[2, 1] to [4, 3]} t:[[0.0103893, 0.309359, 0.318217], [0.0234906, 0.16321, 0.0532962], [0.00445803, 0.026549, 0.0910306]]
E Z PMF:{[0, 1] to [1, 3]} t:[[0.530563, 0.135042, 0.0907035], [0.142449, 0.0302141, 0.0710285]]

2D Convolution tree (Bethe construction with 1D bottlenecks)
Took 0.006185 seconds
A V PMF:{[2, 1] to [4, 3]} t:[[0.0104458, 0.309293, 0.31815], [0.0236186, 0.163177, 0.0532856], [0.004482, 0.0265418, 0.0910059]]
E Z PMF:{[0, 1] to [1, 3]} t:[[0.530438, 0.13501, 0.0908153], [0.142415, 0.0302068, 0.0711157]]

2D Convolution tree (exact)
Took 0.000305 seconds
A V PMF:{[2, 1] to [4, 3]} t:[[0.00869492, 0.302207, 0.310852], [0.045331, 0.151367, 0.0530654], [0.0107954, 0.0266539, 0.0910336]]
E Z PMF:{[0, 1] to [1, 3]} t:[[0.521802, 0.132814, 0.0766519], [0.140048, 0.0253837, 0.1033]]



==> results/binary-additive-runtimes/binary_additive_benchmark_runtimes.txt <==
16 0.003864
16 0.000846
16 0.001117
16 0.001317
16 0.001341
16 0.000741
16 0.001425
16 0.001301
16 0.001694
16 0.001296
16 0.001027
16 0.00175
16 0.001673
16 0.001919
16 0.002039
16 0.001241
16 0.001835
16 0.001139
16 0.001927
16 0.001947
16 0.001212
16 0.001221
16 0.001506
16 0.001915
16 0.002316
16 0.000699
16 0.001206
16 0.002005
16 0.001711
16 0.000756
16 0.000863
16 0.001716
32 0.002876
32 0.003423
32 0.003967
32 0.001456
32 0.003038
32 0.003092
32 0.003352
32 0.003466
32 0.003565
32 0.003534
32 0.00246
32 0.003911
32 0.002906
32 0.002314
32 0.004123
32 0.001409
32 0.002698
32 0.003167
32 0.004401
32 0.001248
32 0.002037
32 0.003794
32 0.003772
32 0.001574
32 0.003122
32 0.002768
32 0.003032
32 0.002574
32 0.003488
32 0.003439
32 0.00142
32 0.002207
64 0.005858
64 0.00447
64 0.005904
64 0.004029
64 0.003563
64 0.004621
64 0.003033
64 0.004505
64 0.005332
64 0.005414
64 0.004424
64 0.007223
64 0.004914
64 0.00362
64 0.003596
64 0.003241
64 0.006148
64 0.005044
64 0.004934
64 0.002757
64 0.005454
64 0.004581
64 0.004402
64 0.006189
64 0.004564
64 0.004886
64 0.005798
64 0.004582
64 0.004693
64 0.004393
64 0.006716
64 0.006057
128 0.005925
128 0.00717
128 0.008355
128 0.007402
128 0.005582
128 0.007123
128 0.005902
128 0.007472
128 0.009988
128 0.009202
128 0.00779
128 0.007231
128 0.009004
128 0.007236
128 0.00645
128 0.006905
128 0.008003
128 0.006638
128 0.004883
128 0.006721
128 0.005106
128 0.006217
128 0.006992
128 0.008351
128 0.006316
128 0.00619
128 0.005039
128 0.005109
128 0.007286
128 0.008467
128 0.00665
128 0.00624
256 0.013025
256 0.017938
256 0.011622
256 0.010451
256 0.01777
256 0.010504
256 0.01016
256 0.010104
256 0.010022
256 0.009948
256 0.017772
256 0.010413
256 0.010154
256 0.010436
256 0.014741
256 0.010521
256 0.01286
256 0.011059
256 0.013007
256 0.010099
256 0.010744
256 0.010887
256 0.010033
256 0.009717
256 0.014102
256 0.01287
256 0.010665
256 0.009503
256 0.011328
256 0.01041
256 0.01012
256 0.009917
512 0.020613
512 0.019113
512 0.019525
512 0.021245
512 0.020478
512 0.019474
512 0.01982
512 0.020349
512 0.019985
512 0.020441
512 0.019559
512 0.020538
512 0.020276
512 0.019119
512 0.019283
512 0.019393
512 0.020334
512 0.019932
512 0.018715
512 0.019891
512 0.019857
512 0.021072
512 0.019931
512 0.020864
512 0.020358
512 0.019567
512 0.018521
512 0.019306
512 0.020093
512 0.019149
512 0.020718
512 0.018861
1024 0.040351
1024 0.039254
1024 0.040161
1024 0.039315
1024 0.039919
1024 0.042425
1024 0.039696
1024 0.039587
1024 0.040548
1024 0.039788
1024 0.056042
1024 0.052258
1024 0.046176
1024 0.041344
1024 0.040059
1024 0.039868
1024 0.04102
1024 0.039628
1024 0.04041
1024 0.039179
1024 0.039422
1024 0.041976
1024 0.040041
1024 0.040986
1024 0.039948
1024 0.039496
1024 0.040569
1024 0.042194
1024 0.039746
1024 0.041543
1024 0.039082
1024 0.038076
2048 0.08246
2048 0.081185
2048 0.08279
2048 0.08542
2048 0.082155
2048 0.095822
2048 0.094865
2048 0.084813
2048 0.08452
2048 0.082763
2048 0.078726
2048 0.081891
2048 0.081308
2048 0.082924
2048 0.082496
2048 0.084083
2048 0.083429
2048 0.081004
2048 0.081576
2048 0.081942
2048 0.08426
2048 0.0837
2048 0.084015
2048 0.083526
2048 0.082001
2048 0.083031
2048 0.081224
2048 0.081815
2048 0.081016
2048 0.08071
2048 0.08156
2048 0.081849
4096 0.170178
4096 0.17038
4096 0.17166
4096 0.170253
4096 0.168943
4096 0.167496
4096 0.169815
4096 0.185552
4096 0.168673
4096 0.172055
4096 0.171192
4096 0.174159
4096 0.173561
4096 0.174864
4096 0.174346
4096 0.167294
4096 0.170302
4096 0.17286
4096 0.171606
4096 0.171724
4096 0.171493
4096 0.168884
4096 0.172869
4096 0.169619
4096 0.171521
4096 0.177235
4096 0.175038
4096 0.184951
4096 0.173585
4096 0.172017
4096 0.182785
4096 0.172518
8192 0.345053
8192 0.371905
8192 0.348553
8192 0.378808
8192 0.361014
8192 0.353162
8192 0.36286
8192 0.357562
8192 0.354032
8192 0.355802
8192 0.348255
8192 0.359187
8192 0.364884
8192 0.367055
8192 0.347486
8192 0.356301
8192 0.363781
8192 0.352335
8192 0.346729
8192 0.375149
8192 0.371436
8192 0.371572
8192 0.358608
8192 0.373159
8192 0.368047
8192 0.341016
8192 0.35826
8192 0.352591
8192 0.370139
8192 0.346253
8192 0.360204
8192 0.363899
16384 0.69709
16384 0.701852
16384 0.706244
16384 0.701867
16384 0.684957
16384 0.708291
16384 0.74311
16384 0.72508
16384 0.731617
16384 0.729558
16384 0.709701
16384 0.7241
16384 0.745624
16384 0.711399
16384 0.723629
16384 0.706474
16384 0.714448
16384 0.711955
16384 0.710204
16384 0.709863
16384 0.732711
16384 0.709914
16384 0.717507
16384 0.712292
16384 0.705441
16384 0.705828
16384 0.726026
16384 0.724861
16384 0.717212
16384 0.713189
16384 0.70409
16384 0.717153
32768 1.49326
32768 1.48131
32768 1.45073
32768 1.46177
32768 1.51968
32768 1.57779
32768 1.48217
32768 1.55216
32768 1.45087
32768 1.48143
32768 1.47242
32768 1.47236
32768 1.48856
32768 1.47246
32768 1.49588
32768 1.47113
32768 1.4814
32768 1.5062
32768 1.48161
32768 1.4662
32768 1.53088
32768 1.49844
32768 1.57448
32768 1.45775
32768 1.48336
32768 1.47507
32768 1.4438
32768 1.48574
32768 1.43652
32768 1.47871
32768 1.50029
32768 1.48621
65536 3.04361
65536 3.09792
65536 3.06481
65536 3.02075
65536 3.06167
65536 3.05458
65536 3.06932
65536 3.00148
65536 3.02489
65536 3.06442
65536 3.04439
65536 3.04383
65536 2.96901
65536 2.96288
65536 2.95003
65536 3.04212
65536 3.04723
65536 3.00485
65536 3.00417
65536 3.19445
65536 2.92821
65536 3.05394
65536 2.99885
65536 3.00621
65536 3.01566
65536 3.07583
65536 3.04742
65536 2.98554
65536 3.00655
65536 3.06428
65536 2.98781
65536 2.91903


==> results/fft-runtimes/fft_runtimes.txt <==
16 3.1e-05
16 4e-06
16 2.2e-05
16 8e-06
16 1e-05
16 1.4e-05
16 6e-06
16 8e-06
16 1.3e-05
16 1.2e-05
16 1e-05
16 1.3e-05
16 9e-06
16 1.2e-05
16 1.1e-05
16 1.1e-05
16 1.4e-05
16 1.4e-05
16 1.1e-05
16 1e-05
16 4e-06
16 9e-06
16 1.2e-05
16 9e-06
16 5e-06
16 7e-06
16 9e-06
16 1.3e-05
16 1.1e-05
16 1.4e-05
16 2.3e-05
16 6e-06
32 3.5e-05
32 1.4e-05
32 1.3e-05
32 8e-06
32 8e-06
32 9e-06
32 8e-06
32 1.2e-05
32 1.7e-05
32 1.2e-05
32 1.7e-05
32 1.7e-05
32 2.1e-05
32 1.6e-05
32 8e-06
32 6e-06
32 8e-06
32 8e-06
32 1.5e-05
32 1.4e-05
32 1.8e-05
32 1.6e-05
32 1.2e-05
32 1.2e-05
32 1.3e-05
32 8e-06
32 1.2e-05
32 1.2e-05
32 1.5e-05
32 1.3e-05
32 2.5e-05
32 2.1e-05
64 1.7e-05
64 1.8e-05
64 6e-06
64 1.3e-05
64 2.2e-05
64 1.3e-05
64 1.3e-05
64 8e-06
64 1.4e-05
64 2e-05
64 1.4e-05
64 1.8e-05
64 2.3e-05
64 2.1e-05
64 1.6e-05
64 1.1e-05
64 1.8e-05
64 1.8e-05
64 1.4e-05
64 6e-06
64 1.8e-05
64 1.8e-05
64 1.5e-05
64 1e-05
64 7e-06
64 1.5e-05
64 1.5e-05
64 1.1e-05
64 2.2e-05
64 1.7e-05
64 1.1e-05
64 2.9e-05
128 2.6e-05
128 9e-06
128 8e-06
128 8e-06
128 8e-06
128 1e-05
128 1e-05
128 1.7e-05
128 2.4e-05
128 2.4e-05
128 2e-05
128 2.1e-05
128 1.7e-05
128 2.7e-05
128 1.2e-05
128 3e-05
128 2.3e-05
128 2.5e-05
128 1.6e-05
128 1.6e-05
128 3.4e-05
128 1.2e-05
128 2e-05
128 2.3e-05
128 2.4e-05
128 2.1e-05
128 2.8e-05
128 1.2e-05
128 2.1e-05
128 1.1e-05
128 1.8e-05
128 3.3e-05
256 2.9e-05
256 2.9e-05
256 3.3e-05
256 3.4e-05
256 1.4e-05
256 2.7e-05
256 2.6e-05
256 1.3e-05
256 3.2e-05
256 3.4e-05
256 8e-06
256 1.1e-05
256 3.6e-05
256 3.2e-05
256 2.5e-05
256 2.4e-05
256 2e-05
256 2.1e-05
256 3.7e-05
256 3.2e-05
256 3.2e-05
256 1.2e-05
256 2.7e-05
256 2.8e-05
256 3.2e-05
256 2.8e-05
256 3.6e-05
256 2.5e-05
256 3.1e-05
256 4.6e-05
256 2.6e-05
256 3.5e-05
512 5.5e-05
512 2.3e-05
512 4.3e-05
512 2.3e-05
512 2.1e-05
512 5.8e-05
512 2.9e-05
512 2.9e-05
512 5.4e-05
512 5.9e-05
512 5.2e-05
512 6e-05
512 1.8e-05
512 1.7e-05
512 1.8e-05
512 4.2e-05
512 4.2e-05
512 4.8e-05
512 4.7e-05
512 5.9e-05
512 3.1e-05
512 3.1e-05
512 4.6e-05
512 5.1e-05
512 4.8e-05
512 4.6e-05
512 4.8e-05
512 3e-05
512 4.2e-05
512 2.4e-05
512 5.6e-05
512 2.4e-05
1024 0.000105
1024 3.3e-05
1024 3.4e-05
1024 8.5e-05
1024 0.000108
1024 6.5e-05
1024 6.3e-05
1024 5.7e-05
1024 5.4e-05
1024 6.6e-05
1024 6.5e-05
1024 3.8e-05
1024 8.6e-05
1024 8e-05
1024 7.4e-05
1024 3.6e-05
1024 3.5e-05
1024 3.6e-05
1024 9e-05
1024 0.0001
1024 9.1e-05
1024 0.000147
1024 9e-05
1024 3.2e-05
1024 7.7e-05
1024 8.5e-05
1024 0.000101
1024 0.000107
1024 0.000103
1024 9.5e-05
1024 6.9e-05
1024 4.3e-05
2048 0.000221
2048 0.000214
2048 0.000148
2048 0.000117
2048 0.000117
2048 0.000161
2048 0.000178
2048 0.000174
2048 0.000173
2048 0.000177
2048 7e-05
2048 0.000215
2048 0.00023
2048 0.000196
2048 0.000195
2048 0.000197
2048 0.000232
2048 0.000228
2048 0.00013
2048 0.00014
2048 0.00024
2048 0.000127
2048 9.7e-05
2048 0.000244
2048 0.000254
2048 0.000227
2048 0.000245
2048 7.7e-05
2048 7.6e-05
2048 0.000213
2048 0.000163
2048 0.000124
4096 0.000412
4096 0.000459
4096 0.000403
4096 0.000363
4096 0.00019
4096 0.000453
4096 0.000477
4096 0.000145
4096 0.000146
4096 0.000145
4096 0.000475
4096 0.000459
4096 0.000306
4096 0.000153
4096 0.000409
4096 0.000153
4096 0.000193
4096 0.000241
4096 0.000406
4096 0.000454
4096 0.000408
4096 0.000406
4096 0.000428
4096 0.000461
4096 0.000459
4096 0.000408
4096 0.000409
4096 0.000513
4096 0.00028
4096 0.000306
4096 0.00041
4096 0.000404
8192 0.000699
8192 0.000346
8192 0.001025
8192 0.000877
8192 0.001
8192 0.000562
8192 0.000417
8192 0.000424
8192 0.000548
8192 0.000687
8192 0.000837
8192 0.000972
8192 0.000907
8192 0.000896
8192 0.00089
8192 0.000357
8192 0.000359
8192 0.000358
8192 0.000358
8192 0.000357
8192 0.000307
8192 0.00099
8192 0.000889
8192 0.000638
8192 0.000933
8192 0.000822
8192 0.000908
8192 0.000461
8192 0.000897
8192 0.000891
8192 0.00101
8192 0.000411
16384 0.001008
16384 0.00116
16384 0.001959
16384 0.001927
16384 0.001613
16384 0.001017
16384 0.001329
16384 0.001336
16384 0.001331
16384 0.000663
16384 0.00173
16384 0.001758
16384 0.00216
16384 0.001444
16384 0.001439
16384 0.000911
16384 0.000673
16384 0.001728
16384 0.001069
16384 0.001926
16384 0.000664
16384 0.00066
16384 0.001457
16384 0.001644
16384 0.001325
16384 0.001333
16384 0.001302
16384 0.001841
16384 0.001075
16384 0.001734
16384 0.001159
16384 0.001148
32768 0.003789
32768 0.003129
32768 0.002594
32768 0.001421
32768 0.004642
32768 0.002525
32768 0.003781
32768 0.002976
32768 0.004436
32768 0.003829
32768 0.00254
32768 0.003512
32768 0.002957
32768 0.003278
32768 0.001466
32768 0.005223
32768 0.004626
32768 0.001985
32768 0.004157
32768 0.004156
32768 0.00413
32768 0.005199
32768 0.003189
32768 0.004163
32768 0.004667
32768 0.002591
32768 0.001506
32768 0.00199
32768 0.002068
32768 0.002072
32768 0.001581
32768 0.001471
65536 0.00816
65536 0.007386
65536 0.002903
65536 0.003151
65536 0.007413
65536 0.003874
65536 0.005541
65536 0.00819
65536 0.006277
65536 0.005105
65536 0.005854
65536 0.008375
65536 0.006276
65536 0.007369
65536 0.006853
65536 0.008204
65536 0.004595
65536 0.005952
65536 0.008154
65536 0.003129
65536 0.002922
65536 0.002858
65536 0.007435
65536 0.006845
65536 0.005431
65536 0.003699
65536 0.004793
65536 0.006445
65536 0.004914
65536 0.009124
65536 0.002975
65536 0.002907
131072 0.010279
131072 0.00713
131072 0.006767
131072 0.012191
131072 0.009056
131072 0.010083
131072 0.006867
131072 0.012039
131072 0.006676
131072 0.012195
131072 0.006783
131072 0.007034
131072 0.010842
131072 0.006825
131072 0.006756
131072 0.009279
131072 0.010859
131072 0.010239
131072 0.011243
131072 0.011993
131072 0.011095
131072 0.006989
131072 0.011709
131072 0.009567
131072 0.012304
131072 0.010243
131072 0.011969
131072 0.007391
131072 0.010945
131072 0.011972
131072 0.011694
131072 0.010221
262144 0.013061
262144 0.017208
262144 0.013949
262144 0.016475
262144 0.017548
262144 0.015699
262144 0.016761
262144 0.016444
262144 0.013518
262144 0.017435
262144 0.017541
262144 0.017372
262144 0.016458
262144 0.01347
262144 0.017477
262144 0.01672
262144 0.01667
262144 0.016399
262144 0.016682
262144 0.018396
262144 0.017824
262144 0.013708
262144 0.017856
262144 0.015346
262144 0.01757
262144 0.013193
262144 0.013418
262144 0.019091
262144 0.012962
262144 0.013118
262144 0.018209
262144 0.013292
524288 0.034033
524288 0.034642
524288 0.034952
524288 0.035166
524288 0.031843
524288 0.032254
524288 0.036294
524288 0.034324
524288 0.034838
524288 0.034292
524288 0.034427
524288 0.033932
524288 0.034839
524288 0.035092
524288 0.034452
524288 0.032616
524288 0.035843
524288 0.034868
524288 0.03364
524288 0.035882
524288 0.034431
524288 0.032155
524288 0.03482
524288 0.032049
524288 0.032454
524288 0.034861
524288 0.034156
524288 0.035781
524288 0.03306
524288 0.034246
524288 0.033574
524288 0.031893
1048576 0.065704
1048576 0.065911
1048576 0.06484
1048576 0.065007
1048576 0.065411
1048576 0.06668
1048576 0.064729
1048576 0.06462
1048576 0.065845
1048576 0.06538
1048576 0.066304
1048576 0.065488
1048576 0.065778
1048576 0.066372
1048576 0.066754
1048576 0.065441
1048576 0.065598
1048576 0.066652
1048576 0.066919
1048576 0.065146
1048576 0.065348
1048576 0.065162
1048576 0.065198
1048576 0.064677
1048576 0.066312
1048576 0.065987
1048576 0.065945
1048576 0.066022
1048576 0.064904
1048576 0.065828
1048576 0.06675
1048576 0.066128
2097152 0.151776
2097152 0.151488
2097152 0.15284
2097152 0.151701
2097152 0.152454
2097152 0.154278
2097152 0.151368
2097152 0.152288
2097152 0.156157
2097152 0.151899
2097152 0.1514
2097152 0.153062
2097152 0.151468
2097152 0.152286
2097152 0.156369
2097152 0.152429
2097152 0.152708
2097152 0.151748
2097152 0.151494
2097152 0.15278
2097152 0.152206
2097152 0.152562
2097152 0.15196
2097152 0.152284
2097152 0.150497
2097152 0.152694
2097152 0.152574
2097152 0.151796
2097152 0.150787
2097152 0.15156
2097152 0.151183
2097152 0.150384
4194304 0.309335
4194304 0.302729
4194304 0.301703
4194304 0.302589
4194304 0.302669
4194304 0.304637
4194304 0.303511
4194304 0.301158
4194304 0.301779
4194304 0.302626
4194304 0.301319
4194304 0.301759
4194304 0.30107
4194304 0.301949
4194304 0.302308
4194304 0.304921
4194304 0.302004
4194304 0.302305
4194304 0.302878
4194304 0.301042
4194304 0.305364
4194304 0.304702
4194304 0.307915
4194304 0.306617
4194304 0.303417
4194304 0.302531
4194304 0.304672
4194304 0.30505
4194304 0.305176
4194304 0.307283
4194304 0.306755
4194304 0.303292
8388608 0.708626
8388608 0.707991
8388608 0.691566
8388608 0.691787
8388608 0.704776
8388608 0.703105
8388608 0.704629
8388608 0.697599
8388608 0.707868
8388608 0.70938
8388608 0.709318
8388608 0.702439
8388608 0.708374
8388608 0.708616
8388608 0.699887
8388608 0.69333
8388608 0.698199
8388608 0.703661
8388608 0.699075
8388608 0.701863
8388608 0.715732
8388608 0.730736
8388608 0.702919
8388608 0.701634
8388608 0.706431
8388608 0.700114
8388608 0.695989
8388608 0.70023
8388608 0.697941
8388608 0.701618
8388608 0.697583
8388608 0.697229
16777216 1.30494
16777216 1.29592
16777216 1.29574
16777216 1.30269
16777216 1.32267
16777216 1.31281
16777216 1.35168
16777216 1.33159
16777216 1.30326
16777216 1.30421
16777216 1.33048
16777216 1.33023
16777216 1.2999
16777216 1.31905
16777216 1.33639
16777216 1.36441
16777216 1.323
16777216 1.30419
16777216 1.31507
16777216 1.29867
16777216 1.36194
16777216 1.31144
16777216 1.34442
16777216 1.31681
16777216 1.31109
16777216 1.34364
16777216 1.31234
16777216 1.31664
16777216 1.37524
16777216 1.31054
16777216 1.29261
16777216 1.2968


==> results/fft-runtimes/fftw_estimate_runtimes.txt <==
16 0.000467
16 0.000383
16 0.000438
16 0.000477
16 0.000727
16 0.000702
16 0.00067
16 0.000561
16 0.0005
16 0.000655
16 0.000543
16 0.000631
16 0.000626
16 0.000634
16 0.000648
16 0.000971
16 0.001
16 0.000587
16 0.000899
16 0.001209
16 0.000905
16 0.000855
16 0.00037
16 0.000368
16 0.000369
16 0.000367
16 0.000369
16 0.000367
16 0.000387
16 0.000366
16 0.000367
16 0.000365
32 0.000404
32 0.000406
32 0.000898
32 0.000892
32 0.000888
32 0.000414
32 0.000978
32 0.001098
32 0.000897
32 0.000882
32 0.000726
32 0.000714
32 0.001297
32 0.001301
32 0.001285
32 0.000963
32 0.001286
32 0.000798
32 0.000701
32 0.001149
32 0.000672
32 0.000675
32 0.000668
32 0.000673
32 0.001353
32 0.00135
32 0.001278
32 0.000438
32 0.001073
32 0.001041
32 0.000968
32 0.000584
64 0.001493
64 0.000736
64 0.000726
64 0.001394
64 0.001323
64 0.000423
64 0.001255
64 0.001183
64 0.000653
64 0.000798
64 0.000604
64 0.000927
64 0.001105
64 0.001099
64 0.001224
64 0.001226
64 0.001303
64 0.001232
64 0.001209
64 0.001251
64 0.001335
64 0.001177
64 0.001109
64 0.001088
64 0.000813
64 0.000386
64 0.000742
64 0.000723
64 0.000719
64 0.000904
64 0.001386
64 0.000405
128 0.001051
128 0.001268
128 0.000856
128 0.000865
128 0.000868
128 0.000715
128 0.001158
128 0.001132
128 0.00043
128 0.001265
128 0.001271
128 0.001438
128 0.00142
128 0.001416
128 0.000979
128 0.001294
128 0.001259
128 0.001323
128 0.001454
128 0.000454
128 0.000408
128 0.000393
128 0.001043
128 0.001029
128 0.000402
128 0.001419
128 0.000709
128 0.000695
128 0.000624
128 0.00053
128 0.000628
128 0.000639
256 0.000556
256 0.001271
256 0.001293
256 0.000851
256 0.000664
256 0.001286
256 0.00143
256 0.000673
256 0.00145
256 0.000969
256 0.000954
256 0.000505
256 0.000616
256 0.000476
256 0.000969
256 0.00054
256 0.00055
256 0.000533
256 0.000764
256 0.000782
256 0.000772
256 0.000769
256 0.00116
256 0.001064
256 0.001254
256 0.001163
256 0.000417
256 0.001305
256 0.000426
256 0.001459
256 0.001472
256 0.00043
512 0.000416
512 0.000412
512 0.001182
512 0.000587
512 0.000898
512 0.001053
512 0.001354
512 0.001067
512 0.000575
512 0.000552
512 0.001332
512 0.001073
512 0.000592
512 0.001063
512 0.000543
512 0.000531
512 0.001336
512 0.000911
512 0.000621
512 0.00119
512 0.000643
512 0.000687
512 0.000724
512 0.000724
512 0.001304
512 0.001195
512 0.001175
512 0.001178
512 0.001177
512 0.001143
512 0.00113
512 0.000801
1024 0.000773
1024 0.000776
1024 0.000998
1024 0.000979
1024 0.000617
1024 0.000439
1024 0.000899
1024 0.000983
1024 0.001185
1024 0.001154
1024 0.001182
1024 0.001221
1024 0.00119
1024 0.00083
1024 0.001317
1024 0.001271
1024 0.001193
1024 0.001163
1024 0.000417
1024 0.000485
1024 0.000948
1024 0.00085
1024 0.000783
1024 0.000829
1024 0.000833
1024 0.001115
1024 0.001077
1024 0.000923
1024 0.0009
1024 0.000682
1024 0.001078
1024 0.00069
2048 0.000665
2048 0.001254
2048 0.001132
2048 0.000821
2048 0.000885
2048 0.000599
2048 0.001367
2048 0.001386
2048 0.001179
2048 0.001134
2048 0.001088
2048 0.00069
2048 0.000646
2048 0.001419
2048 0.000683
2048 0.000885
2048 0.001177
2048 0.001127
2048 0.001048
2048 0.001046
2048 0.001244
2048 0.001218
2048 0.000478
2048 0.001372
2048 0.000426
2048 0.001233
2048 0.00088
2048 0.001144
2048 0.001124
2048 0.001433
2048 0.001101
2048 0.001363
4096 0.001534
4096 0.001509
4096 0.00057
4096 0.001436
4096 0.001389
4096 0.000529
4096 0.001174
4096 0.001123
4096 0.001373
4096 0.000711
4096 0.001381
4096 0.001712
4096 0.000866
4096 0.000987
4096 0.001154
4096 0.00122
4096 0.001518
4096 0.000505
4096 0.000892
4096 0.001366
4096 0.001427
4096 0.000516
4096 0.000522
4096 0.000876
4096 0.000844
4096 0.001288
4096 0.001313
4096 0.000968
4096 0.000958
4096 0.000963
4096 0.001246
4096 0.000741
8192 0.001133
8192 0.00111
8192 0.001997
8192 0.00152
8192 0.000633
8192 0.000647
8192 0.001445
8192 0.00073
8192 0.000655
8192 0.000688
8192 0.001497
8192 0.00128
8192 0.001401
8192 0.001377
8192 0.001364
8192 0.001845
8192 0.000896
8192 0.001917
8192 0.001813
8192 0.001522
8192 0.001813
8192 0.002027
8192 0.00094
8192 0.001655
8192 0.002001
8192 0.001792
8192 0.001054
8192 0.001045
8192 0.001891
8192 0.000946
8192 0.000857
8192 0.002083
16384 0.002125
16384 0.000799
16384 0.001782
16384 0.001752
16384 0.002189
16384 0.00243
16384 0.00094
16384 0.000923
16384 0.00092
16384 0.000923
16384 0.002114
16384 0.002627
16384 0.001433
16384 0.001429
16384 0.001535
16384 0.00111
16384 0.001561
16384 0.000998
16384 0.001096
16384 0.001204
16384 0.001435
16384 0.002296
16384 0.001548
16384 0.001648
16384 0.001791
16384 0.001753
16384 0.002993
16384 0.001025
16384 0.000867
16384 0.000834
16384 0.00082
16384 0.000868
32768 0.003097
32768 0.001704
32768 0.001979
32768 0.001978
32768 0.001199
32768 0.003142
32768 0.00199
32768 0.001992
32768 0.003376
32768 0.003366
32768 0.002218
32768 0.00124
32768 0.002993
32768 0.001864
32768 0.00312
32768 0.001997
32768 0.001992
32768 0.001766
32768 0.001911
32768 0.001868
32768 0.001854
32768 0.003084
32768 0.003407
32768 0.003747
32768 0.003885
32768 0.002281
32768 0.002607
32768 0.003753
32768 0.001305
32768 0.001206
32768 0.001805
32768 0.002925
65536 0.005255
65536 0.002123
65536 0.003586
65536 0.003238
65536 0.003361
65536 0.002763
65536 0.004801
65536 0.005283
65536 0.003578
65536 0.002715
65536 0.004193
65536 0.003728
65536 0.004871
65536 0.004741
65536 0.005662
65536 0.002011
65536 0.005677
65536 0.002063
65536 0.002014
65536 0.005679
65536 0.005714
65536 0.006096
65536 0.004748
65536 0.0023
65536 0.002056
65536 0.002051
65536 0.003382
65536 0.005209
65536 0.003814
65536 0.002288
65536 0.004764
65536 0.003945
131072 0.005971
131072 0.009171
131072 0.007721
131072 0.007999
131072 0.008779
131072 0.003982
131072 0.006947
131072 0.007012
131072 0.009332
131072 0.009101
131072 0.008896
131072 0.00667
131072 0.006466
131072 0.009068
131072 0.004167
131072 0.003994
131072 0.008456
131072 0.009414
131072 0.004066
131072 0.010063
131072 0.00712
131072 0.004241
131072 0.004
131072 0.008702
131072 0.004424
131072 0.007935
131072 0.00874
131072 0.007041
131072 0.009934
131072 0.008761
131072 0.004134
131072 0.006723
262144 0.013626
262144 0.01031
262144 0.010151
262144 0.010773
262144 0.01261
262144 0.01281
262144 0.013234
262144 0.010131
262144 0.013331
262144 0.014372
262144 0.01304
262144 0.012934
262144 0.013464
262144 0.014103
262144 0.011697
262144 0.014335
262144 0.013568
262144 0.014155
262144 0.014251
262144 0.014622
262144 0.012538
262144 0.013774
262144 0.012984
262144 0.012768
262144 0.010509
262144 0.011399
262144 0.014712
262144 0.013521
262144 0.013587
262144 0.013384
262144 0.015007
262144 0.010271
524288 0.024614
524288 0.024907
524288 0.025791
524288 0.025386
524288 0.023009
524288 0.027046
524288 0.025208
524288 0.025276
524288 0.023552
524288 0.025599
524288 0.023155
524288 0.025042
524288 0.025133
524288 0.023965
524288 0.023407
524288 0.023346
524288 0.023577
524288 0.026321
524288 0.023168
524288 0.025472
524288 0.024365
524288 0.025626
524288 0.025903
524288 0.027054
524288 0.023784
524288 0.026071
524288 0.026253
524288 0.025334
524288 0.02319
524288 0.028889
524288 0.026417
524288 0.022916
1048576 0.051542
1048576 0.050908
1048576 0.049889
1048576 0.050959
1048576 0.048922
1048576 0.049951
1048576 0.050432
1048576 0.050315
1048576 0.049753
1048576 0.050403
1048576 0.049206
1048576 0.050294
1048576 0.049678
1048576 0.049576
1048576 0.053708
1048576 0.049489
1048576 0.050124
1048576 0.048723
1048576 0.052261
1048576 0.051393
1048576 0.054486
1048576 0.049406
1048576 0.04995
1048576 0.050645
1048576 0.049752
1048576 0.049132
1048576 0.049621
1048576 0.050614
1048576 0.050487
1048576 0.050038
1048576 0.04986
1048576 0.050011
2097152 0.110032
2097152 0.10522
2097152 0.105666
2097152 0.108521
2097152 0.106402
2097152 0.104536
2097152 0.104869
2097152 0.102449
2097152 0.101833
2097152 0.110303
2097152 0.105109
2097152 0.106941
2097152 0.105102
2097152 0.102311
2097152 0.105577
2097152 0.105403
2097152 0.102499
2097152 0.104514
2097152 0.108275
2097152 0.101432
2097152 0.102243
2097152 0.105319
2097152 0.104018
2097152 0.102889
2097152 0.108352
2097152 0.105743
2097152 0.108034
2097152 0.10469
2097152 0.102643
2097152 0.105303
2097152 0.10442
2097152 0.107023
4194304 0.266699
4194304 0.269221
4194304 0.267297
4194304 0.269695
4194304 0.26488
4194304 0.268933
4194304 0.264264
4194304 0.273024
4194304 0.270577
4194304 0.27079
4194304 0.267416
4194304 0.265974
4194304 0.267185
4194304 0.263604
4194304 0.273944
4194304 0.268524
4194304 0.26533
4194304 0.259948
4194304 0.264444
4194304 0.265605
4194304 0.262219
4194304 0.266596
4194304 0.274749
4194304 0.264692
4194304 0.266261
4194304 0.264463
4194304 0.271674
4194304 0.265233
4194304 0.263802
4194304 0.267127
4194304 0.280872
4194304 0.264949
8388608 0.606054
8388608 0.598916
8388608 0.607423
8388608 0.613052
8388608 0.599791
8388608 0.60139
8388608 0.640775
8388608 0.610295
8388608 0.594992
8388608 0.634046
8388608 0.600491
8388608 0.590993
8388608 0.602892
8388608 0.602882
8388608 0.619191
8388608 0.613147
8388608 0.602032
8388608 0.604383
8388608 0.617728
8388608 0.591718
8388608 0.610483
8388608 0.596497
8388608 0.598666
8388608 0.627954
8388608 0.600135
8388608 0.648543
8388608 0.615271
8388608 0.593403
8388608 0.601394
8388608 0.645497
8388608 0.603448
8388608 0.596356
16777216 1.38083
16777216 1.26986
16777216 1.28146
16777216 1.37141
16777216 1.38567
16777216 1.25885
16777216 1.29539
16777216 1.38161
16777216 1.30488
16777216 1.31781
16777216 1.29552
16777216 1.32127
16777216 1.35629
16777216 1.31598
16777216 1.29156
16777216 1.31503
16777216 1.3274
16777216 1.28711
16777216 1.28534
16777216 1.28735
16777216 1.30343
16777216 1.32648
16777216 1.28133
16777216 1.28757
16777216 1.33084
16777216 1.29987
16777216 1.28298
16777216 1.28662
16777216 1.34734
16777216 1.28625
16777216 1.40485
16777216 1.27129


==> results/fft-runtimes/fftw_measure_runtimes.txt <==
16 0.001247 0
16 0.001163 0
16 0.00117 0
16 0.000895 0
16 0.001379 0
16 0.001348 0
16 0.001077 0
16 0.001381 0
16 0.00099 0
16 0.000834 0
16 0.001665 0
16 0.001219 0
16 0.001361 0
16 0.001372 0
16 0.001013 0
16 0.000995 0
16 0.001487 0
16 0.001274 0
16 0.001142 0
16 0.001137 0
16 0.001608 1e-06
16 0.001453 0
16 0.001064 0
16 0.001056 0
16 0.001062 0
16 0.001457 0
16 0.000646 0
16 0.000661 0
16 0.001738 1e-06
16 0.001493 0
16 0.00066 0
16 0.001926 0
32 0.007329 0
32 0.006044 0
32 0.00614 0
32 0.005952 0
32 0.006283 0
32 0.006098 0
32 0.005968 0
32 0.00708 0
32 0.005976 0
32 0.005971 0
32 0.006996 1e-06
32 0.007293 0
32 0.006083 0
32 0.00604 0
32 0.006226 0
32 0.00623 0
32 0.00778 1e-06
32 0.007366 0
32 0.007774 1e-06
32 0.00714 0
32 0.006254 0
32 0.006539 0
32 0.006153 0
32 0.006044 0
32 0.00718 0
32 0.007761 1e-06
32 0.007413 1e-06
32 0.006443 0
32 0.007887 1e-06
32 0.006072 0
32 0.006021 0
32 0.007966 2e-06
64 0.018002 0
64 0.017744 0
64 0.019638 0
64 0.02031 0
64 0.018144 0
64 0.019244 0
64 0.019669 0
64 0.020476 0
64 0.01885 0
64 0.019215 0
64 0.019093 0
64 0.018121 0
64 0.020001 0
64 0.01969 0
64 0.017726 0
64 0.019011 0
64 0.018891 0
64 0.017759 0
64 0.018228 0
64 0.019691 0
64 0.01785 0
64 0.018519 0
64 0.018082 0
64 0.018405 0
64 0.019296 0
64 0.01851 0
64 0.019206 0
64 0.018283 0
64 0.019957 0
64 0.019892 0
64 0.019658 0
64 0.020032 0
128 0.034166 0
128 0.032328 0
128 0.033706 0
128 0.034393 0
128 0.034313 0
128 0.033074 0
128 0.033823 0
128 0.032349 0
128 0.032456 0
128 0.033514 0
128 0.032888 0
128 0.033735 0
128 0.032658 0
128 0.033678 0
128 0.033069 0
128 0.034136 0
128 0.033315 0
128 0.031815 0
128 0.032325 0
128 0.034025 0
128 0.032187 0
128 0.033102 0
128 0.033751 0
128 0.033622 0
128 0.033917 0
128 0.033919 0
128 0.033867 0
128 0.033282 0
128 0.033764 0
128 0.033234 0
128 0.033942 1e-06
128 0.033101 0
256 0.053289 1e-06
256 0.051335 1e-06
256 0.049977 1e-06
256 0.051156 1e-06
256 0.051561 1e-06
256 0.051706 1e-06
256 0.050832 1e-06
256 0.049647 1e-06
256 0.050615 1e-06
256 0.04975 1e-06
256 0.051021 1e-06
256 0.051451 1e-06
256 0.050574 1e-06
256 0.051316 1e-06
256 0.050654 1e-06
256 0.050935 1e-06
256 0.050623 1e-06
256 0.051785 1e-06
256 0.049913 1e-06
256 0.051037 1e-06
256 0.050753 1e-06
256 0.050899 1e-06
256 0.051196 1e-06
256 0.05139 1e-06
256 0.050735 1e-06
256 0.050631 1e-06
256 0.051182 1e-06
256 0.051378 1e-06
256 0.050733 1e-06
256 0.050134 1e-06
256 0.051306 1e-06
256 0.050438 1e-06
512 0.073408 2e-06
512 0.070601 2e-06
512 0.070869 2e-06
512 0.069748 2e-06
512 0.070804 2e-06
512 0.071601 2e-06
512 0.070493 2e-06
512 0.070995 2e-06
512 0.069582 2e-06
512 0.071213 2e-06
512 0.069574 2e-06
512 0.070028 2e-06
512 0.070796 2e-06
512 0.070147 2e-06
512 0.070248 2e-06
512 0.0715 2e-06
512 0.069593 2e-06
512 0.071218 2e-06
512 0.071182 2e-06
512 0.070357 2e-06
512 0.0714 2e-06
512 0.071573 2e-06
512 0.071145 2e-06
512 0.071127 2e-06
512 0.069548 2e-06
512 0.069238 2e-06
512 0.071163 2e-06
512 0.069936 2e-06
512 0.070124 2e-06
512 0.071036 2e-06
512 0.070781 2e-06
512 0.06972 2e-06
1024 0.093814 5e-06
1024 0.096243 5e-06
1024 0.09506 5e-06
1024 0.095612 5e-06
1024 0.095007 5e-06
1024 0.095584 5e-06
1024 0.096043 5e-06
1024 0.095139 5e-06
1024 0.096981 6e-06
1024 0.095125 5e-06
1024 0.093372 5e-06
1024 0.094306 5e-06
1024 0.093777 5e-06
1024 0.094406 5e-06
1024 0.095331 6e-06
1024 0.09423 5e-06
1024 0.095542 5e-06
1024 0.094798 5e-06
1024 0.094591 6e-06
1024 0.093516 5e-06
1024 0.095516 5e-06
1024 0.095147 5e-06
1024 0.096842 5e-06
1024 0.095812 5e-06
1024 0.095324 5e-06
1024 0.095782 6e-06
1024 0.095366 5e-06
1024 0.096179 5e-06
1024 0.095431 5e-06
1024 0.096096 5e-06
1024 0.094711 5e-06
1024 0.095119 5e-06
2048 0.136765 1.4e-05
2048 0.135454 1.3e-05
2048 0.136096 1.4e-05
2048 0.133176 1.3e-05
2048 0.134908 1.3e-05
2048 0.13555 1.4e-05
2048 0.135181 1.4e-05
2048 0.134724 1.4e-05
2048 0.13565 1.4e-05
2048 0.135021 1.4e-05
2048 0.134805 1.3e-05
2048 0.135045 1.4e-05
2048 0.133157 1.3e-05
2048 0.135373 1.5e-05
2048 0.136783 1.4e-05
2048 0.134205 1.3e-05
2048 0.134046 1.4e-05
2048 0.135065 1.4e-05
2048 0.132166 1.4e-05
2048 0.135844 1.5e-05
2048 0.13401 1.3e-05
2048 0.135692 1.4e-05
2048 0.138713 1.4e-05
2048 0.13527 1.3e-05
2048 0.134923 1.4e-05
2048 0.137925 1.4e-05
2048 0.13509 1.4e-05
2048 0.135027 1.5e-05
2048 0.135457 1.4e-05
2048 0.134851 1.3e-05
2048 0.136978 1.6e-05
2048 0.13511 1.4e-05
4096 0.205811 3.3e-05
4096 0.208078 3.3e-05
4096 0.204641 3.2e-05
4096 0.207562 3.6e-05
4096 0.209067 3.3e-05
4096 0.205297 3.2e-05
4096 0.211349 3.6e-05
4096 0.21012 3.4e-05
4096 0.213822 3.5e-05
4096 0.214825 3.6e-05
4096 0.21053 3.5e-05
4096 0.211653 3.3e-05
4096 0.206809 3.6e-05
4096 0.207959 3.2e-05
4096 0.207472 3.6e-05
4096 0.214059 3.4e-05
4096 0.210987 3.7e-05
4096 0.211622 3.6e-05
4096 0.206313 3.2e-05
4096 0.213517 3.6e-05
4096 0.207619 3.3e-05
4096 0.210049 3.3e-05
4096 0.210017 3.5e-05
4096 0.208597 3.2e-05
4096 0.212458 3.4e-05
4096 0.206472 3.4e-05
4096 0.20775 3.2e-05
4096 0.206356 3.6e-05
4096 0.205256 3.7e-05
4096 0.205333 3.2e-05
4096 0.206733 3.2e-05
4096 0.206114 3.1e-05
8192 0.342949 7.1e-05
8192 0.352539 7.2e-05
8192 0.349843 7.3e-05
8192 0.348985 7.2e-05
8192 0.34848 8.4e-05
8192 0.347404 7.2e-05
8192 0.347716 7e-05
8192 0.345511 7.2e-05
8192 0.347938 7.1e-05
8192 0.357441 7.3e-05
8192 0.353619 7.5e-05
8192 0.35292 7.7e-05
8192 0.348294 6.9e-05
8192 0.351198 7.1e-05
8192 0.346921 7.2e-05
8192 0.348331 7e-05
8192 0.353791 8.7e-05
8192 0.352332 7.2e-05
8192 0.355947 7.2e-05
8192 0.347396 7.1e-05
8192 0.347893 7.1e-05
8192 0.347094 7e-05
8192 0.346855 7.3e-05
8192 0.344279 7.3e-05
8192 0.344887 7.3e-05
8192 0.34625 7.2e-05
8192 0.346809 7e-05
8192 0.34986 6.9e-05
8192 0.350925 7.1e-05
8192 0.351876 7.2e-05
8192 0.356591 7.8e-05
8192 0.353414 7.6e-05
16384 0.639716 0.000183
16384 0.634611 0.000171
16384 0.631814 0.000183
16384 0.624795 0.000161
16384 0.626854 0.000185
16384 0.632122 0.000172
16384 0.638865 0.000169
16384 0.648338 0.000174
16384 0.628389 0.000187
16384 0.630011 0.000183
16384 0.631882 0.00017
16384 0.631072 0.000163
16384 0.636724 0.00017
16384 0.624638 0.000165
16384 0.622346 0.000168
16384 0.633563 0.000164
16384 0.632105 0.00017
16384 0.642965 0.000163
16384 0.633791 0.00017
16384 0.641882 0.00017
16384 0.620213 0.000187
16384 0.63036 0.000188
16384 0.626249 0.000169
16384 0.647677 0.000175
16384 0.627622 0.000166
16384 0.643636 0.000171
16384 0.638492 0.000181
16384 0.621536 0.000165
16384 0.621561 0.000184
16384 0.618219 0.000171
16384 0.633477 0.000168
16384 0.637347 0.000184
32768 1.11455 0.000375
32768 1.11174 0.000379
32768 1.08785 0.000368
32768 1.1105 0.000361
32768 1.10306 0.000399
32768 1.09072 0.000418
32768 1.11674 0.000404
32768 1.16002 0.000376
32768 1.13427 0.000369
32768 1.1092 0.000449
32768 1.10598 0.000374
32768 1.10186 0.000417
32768 1.11615 0.000405
32768 1.10879 0.000364
32768 1.12863 0.00038
32768 1.10503 0.000375
32768 1.09191 0.000372
32768 1.09154 0.000367
32768 1.10181 0.000386
32768 1.11283 0.000401
32768 1.11383 0.000366
32768 1.11246 0.000384
32768 1.11207 0.000367
32768 1.08976 0.000408
32768 1.09604 0.000375
32768 1.1016 0.00037
32768 1.11108 0.000407
32768 1.10469 0.000369
32768 1.11904 0.000383
32768 1.13974 0.00038
32768 1.09435 0.000359
32768 1.12102 0.000424
65536 2.39996 0.000823
65536 2.33875 0.000823
65536 2.35465 0.000831
65536 2.33478 0.000857
65536 2.37914 0.000933
65536 2.41618 0.000815
65536 2.4003 0.000901
65536 2.37138 0.000923
65536 2.37228 0.000819
65536 2.39611 0.000826
65536 2.39012 0.000898
65536 2.38002 0.000816
65536 2.38221 0.000858
65536 2.36986 0.000997
65536 2.41957 0.000861
65536 2.39509 0.000919
65536 2.36108 0.000825
65536 2.36568 0.000825
65536 2.38352 0.000942
65536 2.3812 0.00085
65536 2.37446 0.000917
65536 2.40795 0.000822
65536 2.37787 0.000928
65536 2.42572 0.000846
65536 2.48127 0.000917
65536 2.47785 0.000978
65536 2.43834 0.000947
65536 2.50833 0.001046
65536 2.47101 0.000909
65536 2.57774 0.000979
65536 2.41197 0.000911
65536 2.42225 0.000853
131072 4.96957 0.00208
131072 5.19628 0.002228
131072 6.36852 0.00238
131072 5.34375 0.002331
131072 5.14114 0.002353
131072 5.07282 0.002088
131072 5.27362 0.002554
131072 5.28607 0.002175
131072 5.14905 0.002251
131072 5.06871 0.002255
131072 5.39342 0.002281
131072 5.46549 0.002736
131072 5.1732 0.002167
131072 5.19088 0.002208
131072 5.14626 0.002371
131072 5.29028 0.00216
131072 5.09681 0.002292
131072 5.27673 0.002188
131072 5.33874 0.002529
131072 5.40043 0.002455
131072 5.3728 0.002511
131072 5.57114 0.002186
131072 5.19155 0.002384
131072 5.28369 0.002341
131072 5.28904 0.002187
131072 4.99889 0.002134
131072 5.04398 0.002209
131072 4.91111 0.002231
131072 4.97225 0.002254
131072 4.98471 0.00205
131072 5.01913 0.00217
131072 4.95634 0.002129
262144 13.1274 0.005959
262144 13.1384 0.005695
262144 13.3606 0.005705
262144 12.7992 0.005685
262144 12.9874 0.006196
262144 13.002 0.005394
262144 12.9778 0.006087
262144 12.7688 0.00545
262144 12.8651 0.005611
262144 13.9096 0.006483
262144 13.6002 0.005684
262144 13.0497 0.005323
262144 12.8792 0.0057
262144 12.7495 0.00561
262144 13.1094 0.005875
262144 13.1407 0.005512
262144 12.8434 0.0055
262144 12.7753 0.005466
262144 13.0773 0.00603
262144 12.8411 0.00593
262144 13.0946 0.006102
262144 12.805 0.006098
262144 12.8209 0.00557
262144 12.8028 0.005824
262144 12.8059 0.005446
262144 12.8676 0.005718
262144 12.8465 0.006758
262144 13.5617 0.006341
262144 12.8333 0.005733
262144 12.6691 0.005464
262144 13.0514 0.005869
262144 12.714 0.005437
524288 2.98802 0.015168
524288 3.22049 0.015174
524288 3.00407 0.014498
524288 2.95975 0.015292
524288 3.1121 0.014459
524288 3.00437 0.014644
524288 2.99743 0.015781
524288 2.98613 0.014496
524288 2.99899 0.015629
524288 3.0481 0.016231
524288 3.04542 0.015757
524288 3.03526 0.015417
524288 3.03405 0.014518
524288 3.08155 0.016001
524288 3.06232 0.01604
524288 3.02645 0.015649
524288 3.00013 0.014592
524288 3.00893 0.014859
524288 3.02353 0.015841
524288 2.99695 0.014817
524288 2.97104 0.014562
524288 3.08327 0.015106
524288 2.97785 0.014516
524288 3.12406 0.015969
524288 3.12125 0.015048
524288 3.05462 0.01636
524288 3.01264 0.015788
524288 2.99251 0.015679
524288 3.01203 0.015629
524288 3.0261 0.014668
524288 3.02181 0.014792
524288 3.04042 0.015364
1048576 8.13486 0.030733
1048576 8.1178 0.031541
1048576 7.96783 0.033006
1048576 7.86929 0.030984
1048576 7.93837 0.030643
1048576 7.99161 0.031532
1048576 8.81157 0.031623
1048576 7.8939 0.030927
1048576 7.83556 0.031583
1048576 7.78135 0.030137
1048576 7.88902 0.030424
1048576 7.95946 0.030044
1048576 7.82676 0.031122
1048576 8.49785 0.029884
1048576 7.81792 0.030525
1048576 8.22021 0.032716
1048576 8.55334 0.032098
1048576 7.89317 0.030408
1048576 8.1148 0.031344
1048576 7.96376 0.032171
1048576 8.43361 0.032653
1048576 8.05504 0.03137
1048576 8.18744 0.038821
1048576 8.09341 0.031596
1048576 8.07734 0.032913
1048576 8.14994 0.033638
1048576 8.01882 0.032505
1048576 8.19612 0.031096
1048576 7.94596 0.031286
1048576 8.22883 0.03289
1048576 8.13332 0.030696
1048576 7.83169 0.030149
2097152 11.6287 0.066516
2097152 11.7196 0.064949
2097152 11.9041 0.065451
2097152 11.729 0.063998
2097152 11.666 0.067565
2097152 11.4087 0.063393
2097152 11.5267 0.06523
2097152 11.4654 0.063886
2097152 11.9739 0.064995
2097152 11.6616 0.064394
2097152 11.7594 0.064492
2097152 11.7703 0.064804
2097152 11.7464 0.064077
2097152 11.8955 0.063934
2097152 11.6926 0.065105
2097152 12.0254 0.067251
2097152 11.9267 0.065782
2097152 11.9815 0.064847
2097152 11.6982 0.065723
2097152 11.6406 0.065877
2097152 12.0178 0.065203
2097152 12.069 0.064444
2097152 11.6158 0.062576
2097152 12.253 0.066143
2097152 13.2333 0.06441
2097152 11.9563 0.068707
2097152 11.9868 0.064864
2097152 11.6976 0.062487
2097152 12.0085 0.065833
2097152 11.6109 0.06392
2097152 11.8209 0.066668
2097152 12.0501 0.064612
4194304 33.4245 0.13543
4194304 32.8112 0.133385
4194304 33.116 0.134164
4194304 32.9762 0.131858
4194304 32.8134 0.135826
4194304 32.7797 0.137185
4194304 33.0522 0.131111
4194304 32.7974 0.136695
4194304 33.4792 0.143522
4194304 34.0669 0.135241
4194304 33.3255 0.138063
4194304 33.727 0.138444
4194304 33.7713 0.134169
4194304 33.4645 0.143228
4194304 33.4812 0.13397
4194304 33.3534 0.135407
4194304 33.4697 0.135972
4194304 33.4958 0.134511
4194304 33.5357 0.13469
4194304 35.4665 0.139242
4194304 33.2183 0.13482
4194304 33.2433 0.13373
4194304 32.922 0.132326
4194304 32.9882 0.138332
4194304 33.5597 0.132383
4194304 33.2253 0.138614
4194304 32.8882 0.137436
4194304 33.0158 0.133975
4194304 33.7043 0.133237
4194304 34.0593 0.134681
4194304 32.761 0.133919
4194304 32.9158 0.138254
8388608 50.8944 0.286581
8388608 48.8552 0.284341
8388608 49.0933 0.28692
8388608 48.9815 0.285707
8388608 51.1221 0.282782
8388608 49.1517 0.283201
8388608 48.6143 0.293739
8388608 49.2668 0.287548
8388608 48.6689 0.279402
8388608 48.8455 0.284316
8388608 48.7432 0.283017
8388608 50.3643 0.282896
8388608 48.4435 0.278638
8388608 50.3579 0.281603
8388608 50.5281 0.282124
8388608 48.4336 0.281653
8388608 48.6875 0.275378
8388608 50.68 0.27985
8388608 48.5646 0.281988
8388608 50.2554 0.283344
8388608 48.3473 0.276736
8388608 48.2588 0.276695
8388608 48.5008 0.279601
8388608 48.3774 0.278279
8388608 48.5583 0.278418
8388608 48.7223 0.279538
8388608 48.5923 0.279134
8388608 48.5706 0.278356
8388608 51.033 0.282469
8388608 48.2628 0.274963
8388608 48.5659 0.279905
8388608 48.5479 0.277184
16777216 90.3089 0.60973
16777216 89.1308 0.603128
16777216 89.6793 0.610513
16777216 90.0948 0.614845
16777216 89.5848 0.601233
16777216 89.6668 0.628942
16777216 90.0106 0.609512
16777216 89.5552 0.610382
16777216 90.9736 0.612893
16777216 89.5599 0.61739
16777216 89.3382 0.59989
16777216 89.2195 0.609515
16777216 89.4104 0.601809
16777216 90.4073 0.62739
16777216 90.1879 0.613684
16777216 91.1256 0.619169
16777216 89.9616 0.606752
16777216 90.1206 0.613505
16777216 89.8469 0.614048
16777216 89.4031 0.615033
16777216 89.9644 0.616312
16777216 90.9475 0.610321
16777216 90.5544 0.609213
16777216 89.3701 0.61212
16777216 90.0519 0.610436
16777216 89.7923 0.607516
16777216 89.5883 0.609483
16777216 89.6621 0.610819
16777216 90.2091 0.620022
16777216 90.1046 0.615148
16777216 89.5841 0.613137
16777216 89.7929 0.61159


==> results/fft-runtimes/numpy_runtimes.txt <==
16 5.69820404053e-05
16 6.00814819336e-05
16 6.00814819336e-05
16 6.103515625e-05
16 5.79357147217e-05
16 6.29425048828e-05
16 6.00814819336e-05
16 6.69956207275e-05
16 8.01086425781e-05
16 6.103515625e-05
16 6.79492950439e-05
16 6.00814819336e-05
16 5.88893890381e-05
16 5.79357147217e-05
16 6.19888305664e-05
16 6.103515625e-05
16 5.98430633545e-05
16 6.103515625e-05
16 6.60419464111e-05
16 6.103515625e-05
16 6.00814819336e-05
16 6.07967376709e-05
16 5.88893890381e-05
16 5.91278076172e-05
16 6.19888305664e-05
16 5.88893890381e-05
16 6.07967376709e-05
16 6.89029693604e-05
16 5.79357147217e-05
16 5.69820404053e-05
16 7.39097595215e-05
16 6.89029693604e-05
32 5.79357147217e-05
32 6.19888305664e-05
32 5.98430633545e-05
32 6.69956207275e-05
32 6.5803527832e-05
32 5.79357147217e-05
32 6.103515625e-05
32 6.60419464111e-05
32 6.103515625e-05
32 6.00814819336e-05
32 7.08103179932e-05
32 6.29425048828e-05
32 6.07967376709e-05
32 5.91278076172e-05
32 6.19888305664e-05
32 6.60419464111e-05
32 5.98430633545e-05
32 7.10487365723e-05
32 6.29425048828e-05
32 6.103515625e-05
32 8.79764556885e-05
32 6.41345977783e-05
32 6.103515625e-05
32 6.50882720947e-05
32 6.19888305664e-05
32 6.19888305664e-05
32 6.19888305664e-05
32 6.50882720947e-05
32 6.91413879395e-05
32 5.88893890381e-05
32 6.19888305664e-05
32 6.31809234619e-05
64 6.5803527832e-05
64 6.60419464111e-05
64 6.41345977783e-05
64 6.60419464111e-05
64 6.50882720947e-05
64 6.60419464111e-05
64 6.38961791992e-05
64 6.29425048828e-05
64 8.10623168945e-05
64 6.69956207275e-05
64 6.50882720947e-05
64 6.60419464111e-05
64 6.8187713623e-05
64 6.48498535156e-05
64 6.48498535156e-05
64 6.89029693604e-05
64 7.60555267334e-05
64 6.38961791992e-05
64 7.29560852051e-05
64 6.69956207275e-05
64 6.41345977783e-05
64 7.89165496826e-05
64 6.69956207275e-05
64 6.38961791992e-05
64 6.41345977783e-05
64 6.19888305664e-05
64 6.60419464111e-05
64 6.29425048828e-05
64 6.41345977783e-05
64 6.29425048828e-05
64 8.01086425781e-05
64 7.5101852417e-05
128 7.5101852417e-05
128 7.89165496826e-05
128 7.48634338379e-05
128 7.5101852417e-05
128 7.20024108887e-05
128 7.29560852051e-05
128 7.5101852417e-05
128 7.9870223999e-05
128 9.89437103271e-05
128 0.000119924545288
128 0.000100135803223
128 7.10487365723e-05
128 7.29560852051e-05
128 7.89165496826e-05
128 8.51154327393e-05
128 7.10487365723e-05
128 7.70092010498e-05
128 9.70363616943e-05
128 7.29560852051e-05
128 7.91549682617e-05
128 8.01086425781e-05
128 7.29560852051e-05
128 7.20024108887e-05
128 7.41481781006e-05
128 7.39097595215e-05
128 7.89165496826e-05
128 8.29696655273e-05
128 8.10623168945e-05
128 7.5101852417e-05
128 7.10487365723e-05
128 7.70092010498e-05
128 8.20159912109e-05
256 8.48770141602e-05
256 8.39233398438e-05
256 8.20159912109e-05
256 8.01086425781e-05
256 8.58306884766e-05
256 9.3936920166e-05
256 8.39233398438e-05
256 8.79764556885e-05
256 8.41617584229e-05
256 8.10623168945e-05
256 8.10623168945e-05
256 8.10623168945e-05
256 8.39233398438e-05
256 8.20159912109e-05
256 8.79764556885e-05
256 7.9870223999e-05
256 8.48770141602e-05
256 8.08238983154e-05
256 8.20159912109e-05
256 9.29832458496e-05
256 8.20159912109e-05
256 8.29696655273e-05
256 8.01086425781e-05
256 8.01086425781e-05
256 9.01222229004e-05
256 8.9168548584e-05
256 8.51154327393e-05
256 9.29832458496e-05
256 8.20159912109e-05
256 8.10623168945e-05
256 8.41617584229e-05
256 9.91821289062e-05
512 0.000109195709229
512 0.000112056732178
512 0.000107049942017
512 0.000104904174805
512 0.000113964080811
512 0.000103950500488
512 0.000111818313599
512 0.000106811523438
512 0.000128984451294
512 0.000118970870972
512 0.000108957290649
512 0.000130891799927
512 0.0001060962677
512 0.000108003616333
512 0.000128030776978
512 0.0001060962677
512 0.000127077102661
512 0.000108957290649
512 0.000117063522339
512 0.000105142593384
512 0.000105857849121
512 0.000127077102661
512 0.000104904174805
512 0.000109910964966
512 0.000108957290649
512 0.000110149383545
512 0.000126123428345
512 0.000108003616333
512 0.000112056732178
512 0.000108003616333
512 0.000111818313599
512 0.000105857849121
1024 0.000157833099365
1024 0.000164031982422
1024 0.000149965286255
1024 0.000153064727783
1024 0.000198125839233
1024 0.00015115737915
1024 0.000147819519043
1024 0.000154972076416
1024 0.000153779983521
1024 0.00016713142395
1024 0.000172853469849
1024 0.000149965286255
1024 0.000153064727783
1024 0.000151872634888
1024 0.000173091888428
1024 0.00014591217041
1024 0.000150203704834
1024 0.000152111053467
1024 0.000171899795532
1024 0.000164031982422
1024 0.000168800354004
1024 0.000149011611938
1024 0.000171899795532
1024 0.000149965286255
1024 0.000148057937622
1024 0.00016188621521
1024 0.000149965286255
1024 0.000153064727783
1024 0.000153064727783
1024 0.00016713142395
1024 0.0001540184021
1024 0.000159025192261
2048 0.000308990478516
2048 0.000232934951782
2048 0.000261783599854
2048 0.000232934951782
2048 0.000248193740845
2048 0.000231981277466
2048 0.000252962112427
2048 0.000229835510254
2048 0.000243902206421
2048 0.000236034393311
2048 0.000255823135376
2048 0.000230073928833
2048 0.000283002853394
2048 0.000229120254517
2048 0.000228881835938
2048 0.000231027603149
2048 0.000230073928833
2048 0.000262022018433
2048 0.000227212905884
2048 0.000236988067627
2048 0.000224828720093
2048 0.000243186950684
2048 0.000228881835938
2048 0.000231981277466
2048 0.000227928161621
2048 0.000287055969238
2048 0.000232934951782
2048 0.000250816345215
2048 0.000288009643555
2048 0.000229120254517
2048 0.000270128250122
2048 0.000228881835938
4096 0.000405073165894
4096 0.000433206558228
4096 0.000409841537476
4096 0.000408887863159
4096 0.000412940979004
4096 0.000428199768066
4096 0.000420808792114
4096 0.000428915023804
4096 0.000409841537476
4096 0.000415086746216
4096 0.000391006469727
4096 0.00053596496582
4096 0.000410795211792
4096 0.000411033630371
4096 0.000407934188843
4096 0.0003981590271
4096 0.000394105911255
4096 0.000452995300293
4096 0.000412940979004
4096 0.00040602684021
4096 0.000392913818359
4096 0.000400066375732
4096 0.000401973724365
4096 0.000393152236938
4096 0.000413179397583
4096 0.000406980514526
4096 0.000447034835815
4096 0.000391006469727
4096 0.000445127487183
4096 0.000392198562622
4096 0.000402927398682
4096 0.000441074371338
8192 0.000750064849854
8192 0.000775098800659
8192 0.000794887542725
8192 0.000771999359131
8192 0.000890970230103
8192 0.000846862792969
8192 0.000811815261841
8192 0.00080394744873
8192 0.000760078430176
8192 0.000788927078247
8192 0.000748872756958
8192 0.000773906707764
8192 0.000842094421387
8192 0.000800132751465
8192 0.000797986984253
8192 0.000767946243286
8192 0.00083589553833
8192 0.000754117965698
8192 0.000832080841064
8192 0.00079083442688
8192 0.000808954238892
8192 0.000829935073853
8192 0.000869035720825
8192 0.000952005386353
8192 0.000838041305542
8192 0.000814199447632
8192 0.000838994979858
8192 0.000777959823608
8192 0.000840187072754
8192 0.000783920288086
8192 0.000785112380981
8192 0.000838041305542
16384 0.00149583816528
16384 0.00156116485596
16384 0.00170302391052
16384 0.00154614448547
16384 0.00154590606689
16384 0.00156211853027
16384 0.00155282020569
16384 0.00172591209412
16384 0.0016028881073
16384 0.00157380104065
16384 0.00189208984375
16384 0.00150299072266
16384 0.00156188011169
16384 0.00150418281555
16384 0.00159907341003
16384 0.001708984375
16384 0.00165200233459
16384 0.0017421245575
16384 0.00157594680786
16384 0.00160002708435
16384 0.00156807899475
16384 0.00150299072266
16384 0.0015070438385
16384 0.00156307220459
16384 0.0016040802002
16384 0.00161695480347
16384 0.00163102149963
16384 0.00156617164612
16384 0.00166487693787
16384 0.00153017044067
16384 0.00175404548645
16384 0.00164604187012
32768 0.00329995155334
32768 0.00352787971497
32768 0.00319910049438
32768 0.00331902503967
32768 0.00321793556213
32768 0.00328993797302
32768 0.00337505340576
32768 0.00337886810303
32768 0.00318813323975
32768 0.00335311889648
32768 0.00331211090088
32768 0.00322008132935
32768 0.00371694564819
32768 0.0034019947052
32768 0.00350713729858
32768 0.00325393676758
32768 0.00327682495117
32768 0.00334501266479
32768 0.00332903862
32768 0.00326609611511
32768 0.00336909294128
32768 0.00347018241882
32768 0.00334596633911
32768 0.00330710411072
32768 0.00353002548218
32768 0.00322818756104
32768 0.00343203544617
32768 0.00331211090088
32768 0.00365400314331
32768 0.00330901145935
32768 0.00354814529419
32768 0.00335717201233
65536 0.0068461894989
65536 0.00675702095032
65536 0.00710701942444
65536 0.00733995437622
65536 0.00665903091431
65536 0.00682401657104
65536 0.00679206848145
65536 0.00669980049133
65536 0.00681400299072
65536 0.00750613212585
65536 0.00695300102234
65536 0.00699305534363
65536 0.0068690776825
65536 0.00666213035583
65536 0.00732111930847
65536 0.00687503814697
65536 0.0070378780365
65536 0.0070161819458
65536 0.00672101974487
65536 0.00740194320679
65536 0.00676488876343
65536 0.0067720413208
65536 0.00698804855347
65536 0.00678420066833
65536 0.00669598579407
65536 0.00744986534119
65536 0.0067310333252
65536 0.00698304176331
65536 0.00730395317078
65536 0.00692701339722
65536 0.00680804252625
65536 0.00740098953247
131072 0.0141670703888
131072 0.0141091346741
131072 0.0142760276794
131072 0.0149791240692
131072 0.0143020153046
131072 0.0141830444336
131072 0.0143179893494
131072 0.0151770114899
131072 0.0141448974609
131072 0.014237165451
131072 0.0139389038086
131072 0.0141839981079
131072 0.0157248973846
131072 0.0142779350281
131072 0.0141279697418
131072 0.0142040252686
131072 0.0150768756866
131072 0.0153458118439
131072 0.0140459537506
131072 0.0142679214478
131072 0.0140850543976
131072 0.0148921012878
131072 0.0141870975494
131072 0.0140008926392
131072 0.014524936676
131072 0.0148150920868
131072 0.0141718387604
131072 0.0139698982239
131072 0.0144071578979
131072 0.0152189731598
131072 0.0148839950562
131072 0.0147829055786
262144 0.0337681770325
262144 0.0328710079193
262144 0.0320909023285
262144 0.0321459770203
262144 0.0328891277313
262144 0.0311651229858
262144 0.0326070785522
262144 0.0320138931274
262144 0.0322649478912
262144 0.0327270030975
262144 0.032478094101
262144 0.0318989753723
262144 0.0318520069122
262144 0.0324170589447
262144 0.0345380306244
262144 0.0333540439606
262144 0.0310950279236
262144 0.0326490402222
262144 0.0329210758209
262144 0.0323750972748
262144 0.0327908992767
262144 0.0335021018982
262144 0.0344929695129
262144 0.0323860645294
262144 0.0316920280457
262144 0.0316340923309
262144 0.0311999320984
262144 0.0321681499481
262144 0.0317780971527
262144 0.0311710834503
262144 0.0350651741028
262144 0.0332360267639
524288 0.0670969486237
524288 0.0665290355682
524288 0.0666720867157
524288 0.0692729949951
524288 0.0655019283295
524288 0.066831111908
524288 0.0662310123444
524288 0.0709428787231
524288 0.0694961547852
524288 0.0704860687256
524288 0.0678799152374
524288 0.0688018798828
524288 0.0676939487457
524288 0.0669269561768
524288 0.0664031505585
524288 0.0705590248108
524288 0.0677218437195
524288 0.0702931880951
524288 0.0689070224762
524288 0.0656681060791
524288 0.0660681724548
524288 0.0701940059662
524288 0.0662469863892
524288 0.0669591426849
524288 0.0679018497467
524288 0.0661339759827
524288 0.0678339004517
524288 0.0688669681549
524288 0.0691061019897
524288 0.0692059993744
524288 0.0657939910889
524288 0.0673630237579
1048576 0.148396968842
1048576 0.144438028336
1048576 0.141963005066
1048576 0.142643213272
1048576 0.145680904388
1048576 0.142580032349
1048576 0.146413087845
1048576 0.145351171494
1048576 0.140419006348
1048576 0.145842790604
1048576 0.140537977219
1048576 0.144489049911
1048576 0.144222021103
1048576 0.144672870636
1048576 0.141669034958
1048576 0.145421981812
1048576 0.148983001709
1048576 0.142214775085
1048576 0.143898963928
1048576 0.145427942276
1048576 0.142787218094
1048576 0.14143204689
1048576 0.145935058594
1048576 0.143671035767
1048576 0.145775079727
1048576 0.145239114761
1048576 0.143107175827
1048576 0.158789157867
1048576 0.144279956818
1048576 0.150252819061
1048576 0.146323919296
1048576 0.149909973145
2097152 0.307756185532
2097152 0.314713954926
2097152 0.302008152008
2097152 0.310001850128
2097152 0.311727046967
2097152 0.304720878601
2097152 0.314510822296
2097152 0.297207117081
2097152 0.301287174225
2097152 0.304453134537
2097152 0.303861141205
2097152 0.299536943436
2097152 0.297400951385
2097152 0.297030210495
2097152 0.300646066666
2097152 0.304111003876
2097152 0.301362991333
2097152 0.303303956985
2097152 0.30668091774
2097152 0.306395053864
2097152 0.306676864624
2097152 0.313817024231
2097152 0.307106018066
2097152 0.298849105835
2097152 0.3106508255
2097152 0.299130916595
2097152 0.298463106155
2097152 0.32285284996
2097152 0.313608884811
2097152 0.310355901718
2097152 0.298274993896
2097152 0.295542001724
4194304 0.663264036179
4194304 0.648669958115
4194304 0.639090061188
4194304 0.64789891243
4194304 0.663067102432
4194304 0.646941184998
4194304 0.635936975479
4194304 0.672554969788
4194304 0.650282859802
4194304 0.652137994766
4194304 0.65828204155
4194304 0.652189970016
4194304 0.646883964539
4194304 0.655858039856
4194304 0.650213003159
4194304 0.633466959
4194304 0.633286952972
4194304 0.626070976257
4194304 0.64405298233
4194304 0.655132055283
4194304 0.645982027054
4194304 0.624151945114
4194304 0.644048929214
4194304 0.651530981064
4194304 0.643505096436
4194304 0.639737844467
4194304 0.645529985428
4194304 0.648359060287
4194304 0.635426044464
4194304 0.628678798676
4194304 0.646064996719
4194304 0.635766029358
8388608 1.2618970871
8388608 1.29099988937
8388608 1.33379817009
8388608 1.28940200806
8388608 1.24822497368
8388608 1.2541949749
8388608 1.28858613968
8388608 1.27845287323
8388608 1.21685504913
8388608 1.28302097321
8388608 1.28527188301
8388608 1.25265002251
8388608 1.27653813362
8388608 1.28468894958
8388608 1.25903987885
8388608 1.2878651619
8388608 1.26988101006
8388608 1.21636795998
8388608 1.29433894157
8388608 1.29328894615
8388608 1.28036594391
8388608 1.30283498764
8388608 1.26414895058
8388608 1.25947284698
8388608 1.25575613976
8388608 1.28300786018
8388608 1.27774596214
8388608 1.30034208298
8388608 1.25378394127
8388608 1.30631399155
8388608 1.24648213387
8388608 1.28285098076
16777216 2.72602701187
16777216 2.83887410164
16777216 2.80572390556
16777216 2.7879178524
16777216 2.79015493393
16777216 2.63389992714
16777216 2.76918888092
16777216 2.75728201866
16777216 2.79958295822
16777216 2.81628680229
16777216 2.79496312141
16777216 2.79459190369
16777216 2.84294700623
16777216 2.82653903961
16777216 2.8197259903
16777216 2.83473515511
16777216 2.79387593269
16777216 2.81773996353
16777216 2.82119011879
16777216 2.81980895996
16777216 2.65310978889
16777216 2.76165986061
16777216 2.76450610161
16777216 2.80423593521
16777216 2.64331889153
16777216 2.76891899109
16777216 2.729377985
16777216 2.65251708031
16777216 2.65568399429
16777216 2.74098801613
16777216 2.79794406891
16777216 2.66341614723


==> results/gc-hmm-runtimes/runtimes.txt <==
34.8294 11.6839 
35.3954 11.2137 
36.0107 11.5633 
34.9791 11.3312 
35.3875 11.56 
35.7657 11.5561 
35.0157 11.3006 
34.188 11.1071 
35.209 11.6846 
36.0736 11.2155 
35.5518 11.5065 
35.3366 11.2226 
35.5672 11.4612 
34.7597 11.3158 
35.3479 11.3577 
35.3306 11.3411 
35.2313 11.258 
34.2915 11.7402 
38.1327 11.6512 
36.5535 11.7149 
35.6453 11.2356 
35.4215 11.2239 
35.2307 11.3244 
35.8179 11.3962 
35.1879 11.4332 
36.0275 11.5043 
34.9726 11.3053 
34.8705 11.2641 
35.6948 11.5842 
35.5464 11.538 
35.2457 11.3736 
35.5822 11.3164 


==> results/numeric-max-convolution-runtimes/runtimes.txt <==
16 4.6e-05 4e-05
16 1.1e-05 7e-06
16 1e-05 1.1e-05
16 1.4e-05 9e-06
16 1.4e-05 8e-06
16 1.3e-05 1.1e-05
16 1.4e-05 1.1e-05
16 8e-06 4e-06
16 8e-06 7e-06
16 8e-06 6e-06
16 7e-06 4e-06
16 7e-06 4e-06
16 1.2e-05 1e-05
16 1.1e-05 8e-06
16 1.5e-05 1.9e-05
16 1.4e-05 9e-06
16 9e-06 5e-06
16 1.7e-05 1.4e-05
16 1.7e-05 1.4e-05
16 8e-06 8e-06
16 8e-06 5e-06
16 8e-06 5e-06
16 1.9e-05 1.2e-05
16 1.9e-05 1.7e-05
16 1.9e-05 1.7e-05
16 1.9e-05 2e-05
16 7e-06 7e-06
16 1.4e-05 1.5e-05
16 8e-06 7e-06
16 8e-06 5e-06
16 7e-06 6e-06
16 7e-06 6e-06
32 1.9e-05 1.7e-05
32 3.5e-05 1.8e-05
32 3.1e-05 2.4e-05
32 3.3e-05 1.8e-05
32 1.6e-05 1.5e-05
32 2.4e-05 2.4e-05
32 3.4e-05 3.3e-05
32 2.6e-05 1.6e-05
32 3.4e-05 3e-05
32 4e-05 2.4e-05
32 3.7e-05 4.8e-05
32 3.3e-05 1.9e-05
32 3.7e-05 2.4e-05
32 4.1e-05 3.4e-05
32 2.6e-05 2.3e-05
32 4.6e-05 2.6e-05
32 4.6e-05 2.7e-05
32 2.4e-05 1.7e-05
32 1.9e-05 1.4e-05
32 1.9e-05 1.4e-05
32 1.9e-05 1.4e-05
32 2.1e-05 1.4e-05
32 3.7e-05 4.2e-05
32 3.9e-05 2.8e-05
32 3.9e-05 3.1e-05
32 5.2e-05 2.4e-05
32 4.3e-05 4.6e-05
32 1.5e-05 8e-06
32 1.2e-05 7e-06
32 1.4e-05 9e-06
32 4.1e-05 2.2e-05
32 1.4e-05 1e-05
64 7.2e-05 8e-05
64 4.4e-05 3.7e-05
64 5.2e-05 4.2e-05
64 0.000151 8.4e-05
64 0.000101 0.000109
64 7.6e-05 4.9e-05
64 9.9e-05 0.000104
64 6.3e-05 4.9e-05
64 0.00014 0.000112
64 0.000102 8.1e-05
64 8.9e-05 9.4e-05
64 8.5e-05 6.2e-05
64 7.2e-05 7.9e-05
64 0.000102 7e-05
64 5e-05 3.4e-05
64 6.5e-05 6.2e-05
64 0.000101 0.000104
64 7.2e-05 7.1e-05
64 0.000101 8.5e-05
64 9.8e-05 7.7e-05
64 9.9e-05 0.000103
64 9.9e-05 0.000106
64 0.000143 9.8e-05
64 4e-05 3.1e-05
64 3.7e-05 2.7e-05
64 4e-05 2.8e-05
64 3e-05 3.5e-05
64 3.3e-05 2.6e-05
64 3.2e-05 3.1e-05
64 3.9e-05 4.7e-05
64 4.5e-05 3.5e-05
64 3.4e-05 3.2e-05
128 0.000201 0.000251
128 0.000247 0.000193
128 0.000343 0.000371
128 0.000366 0.000416
128 0.000261 0.000322
128 0.000273 0.000337
128 0.000134 0.000132
128 0.000441 0.00033
128 0.000361 0.000267
128 0.000212 0.000292
128 0.000218 0.000274
128 0.000262 0.000305
128 0.000188 0.000251
128 0.000225 0.000213
128 0.000404 0.000302
128 0.000386 0.000579
128 0.000368 0.000365
128 0.000324 0.000463
128 0.000415 0.000354
128 0.000155 0.0002
128 0.000352 0.000461
128 0.000255 0.00026
128 0.000355 0.000448
128 0.000194 0.000155
128 0.000302 0.000407
128 0.000172 0.000202
128 0.000151 0.000195
128 0.000426 0.000332
128 0.000314 0.000378
128 0.000288 0.000388
128 0.000307 0.000376
128 0.000311 0.0004
256 0.001339 0.001298
256 0.00138 0.00142
256 0.001531 0.000453
256 0.000454 0.000477
256 0.00097 0.000954
256 0.001029 0.00099
256 0.00039 0.00038
256 0.001509 0.001439
256 0.001259 0.00125
256 0.000569 0.000546
256 0.001461 0.001342
256 0.000656 0.000699
256 0.000414 0.00043
256 0.000477 0.000464
256 0.000762 0.000923
256 0.001478 0.001527
256 0.001222 0.000642
256 0.000444 0.000428
256 0.000782 0.000765
256 0.00073 0.000743
256 0.00112 0.001108
256 0.001075 0.001112
256 0.000376 0.000633
256 0.000382 0.000363
256 0.001091 0.001076
256 0.001181 0.001223
256 0.000639 0.000634
256 0.000597 0.000676
256 0.001002 0.000999
256 0.001019 0.001003
256 0.001185 0.002013
256 0.001149 0.000816
512 0.004901 0.00484
512 0.0017 0.001818
512 0.001624 0.001595
512 0.004502 0.004072
512 0.002641 0.002817
512 0.002793 0.001946
512 0.005071 0.003898
512 0.00163 0.001543
512 0.001596 0.001546
512 0.002324 0.002746
512 0.0028 0.001781
512 0.00164 0.001616
512 0.002406 0.00263
512 0.002636 0.001847
512 0.004112 0.004116
512 0.001613 0.001822
512 0.003808 0.003734
512 0.004457 0.004433
512 0.002989 0.002982
512 0.002954 0.00171
512 0.002828 0.002652
512 0.003425 0.002676
512 0.00195 0.001946
512 0.004117 0.004086
512 0.004527 0.004527
512 0.005017 0.003822
512 0.003956 0.00368
512 0.002801 0.002833
512 0.004084 0.004097
512 0.00159 0.001597
512 0.003785 0.003762
512 0.005045 0.004601
1024 0.012082 0.006299
1024 0.006274 0.006264
1024 0.011815 0.00649
1024 0.008652 0.006468
1024 0.006433 0.006372
1024 0.006164 0.006199
1024 0.006277 0.00615
1024 0.012764 0.006284
1024 0.01234 0.00629
1024 0.012447 0.006591
1024 0.006166 0.006205
1024 0.006316 0.009831
1024 0.011458 0.006293
1024 0.006284 0.007503
1024 0.012265 0.00689
1024 0.015748 0.006124
1024 0.01185 0.006165
1024 0.012013 0.006249
1024 0.009866 0.006548
1024 0.011309 0.006339
1024 0.012747 0.006198
1024 0.01195 0.006232
1024 0.012648 0.006204
1024 0.00669 0.006504
1024 0.010842 0.007162
1024 0.006484 0.006227
1024 0.012664 0.006264
1024 0.01253 0.006158
1024 0.009974 0.006878
1024 0.006365 0.006712
1024 0.010554 0.007843
1024 0.012126 0.006186
2048 0.030824 0.006805
2048 0.028969 0.006505
2048 0.031319 0.006601
2048 0.030498 0.006465
2048 0.030945 0.006521
2048 0.025034 0.006402
2048 0.03116 0.006461
2048 0.025304 0.006394
2048 0.025027 0.006527
2048 0.032042 0.006659
2048 0.029426 0.006498
2048 0.030483 0.006505
2048 0.032641 0.006428
2048 0.029305 0.006419
2048 0.031192 0.006446
2048 0.03198 0.006833
2048 0.026338 0.006767
2048 0.032008 0.006688
2048 0.030569 0.006438
2048 0.026097 0.006472
2048 0.025521 0.006405
2048 0.030656 0.006615
2048 0.029664 0.006435
2048 0.03073 0.006433
2048 0.031382 0.006463
2048 0.029029 0.006531
2048 0.029289 0.006466
2048 0.03205 0.006692
2048 0.029618 0.006758
2048 0.031204 0.006653
2048 0.030171 0.006591
2048 0.025495 0.006392
4096 0.129374 0.012474
4096 0.126155 0.012517
4096 0.130929 0.01313
4096 0.127741 0.01248
4096 0.133049 0.013939
4096 0.130332 0.012912
4096 0.132205 0.013108
4096 0.125169 0.012927
4096 0.129986 0.012738
4096 0.129207 0.012464
4096 0.127341 0.01248
4096 0.131104 0.012778
4096 0.123619 0.012907
4096 0.131705 0.012656
4096 0.128347 0.012481
4096 0.125978 0.012502
4096 0.129863 0.012842
4096 0.126435 0.012507
4096 0.128354 0.013297
4096 0.122617 0.01251
4096 0.125322 0.012474
4096 0.127487 0.012483
4096 0.127532 0.012525
4096 0.128554 0.013244
4096 0.127257 0.012481
4096 0.127297 0.012709
4096 0.127828 0.012517
4096 0.125238 0.012467
4096 0.129794 0.012724
4096 0.127049 0.01253
4096 0.126536 0.013231
4096 0.122441 0.012519
8192 0.667063 0.028368
8192 0.440252 0.029146
8192 0.437203 0.026455
8192 0.435899 0.027557
8192 0.439874 0.027113
8192 0.430707 0.026253
8192 0.428255 0.029597
8192 0.440864 0.027954
8192 0.430054 0.02707
8192 0.422005 0.026263
8192 0.426376 0.026261
8192 0.423215 0.026368
8192 0.426879 0.026503
8192 0.435255 0.027868
8192 0.43277 0.026367
8192 0.44002 0.02924
8192 0.432074 0.027544
8192 0.427144 0.02755
8192 0.443082 0.029565
8192 0.43394 0.026465
8192 0.444668 0.027855
8192 0.430951 0.026902
8192 0.690519 0.027737
8192 0.442521 0.028332
8192 0.429821 0.027209
8192 0.442402 0.02713
8192 0.435978 0.028369
8192 0.441384 0.027526
8192 0.44571 0.02705
8192 0.438008 0.028303
8192 0.419957 0.026395
8192 0.43969 0.026705
16384 1.68383 0.055884
16384 1.68415 0.054151
16384 1.6775 0.056099
16384 1.67585 0.056089
16384 1.65535 0.05583
16384 1.64431 0.056584
16384 1.69847 0.058625
16384 1.65925 0.05428
16384 1.7039 0.059042
16384 1.68248 0.053422
16384 1.69318 0.056635
16384 1.66071 0.054651
16384 1.65003 0.057153
16384 1.73522 0.059151
16384 1.69101 0.058822
16384 1.69552 0.055794
16384 1.71531 0.058877
16384 1.65743 0.056605
16384 1.69391 0.056257
16384 1.7179 0.054841
16384 1.7014 0.056823
16384 1.68874 0.053775
16384 1.72797 0.056321
16384 1.71845 0.05489
16384 1.6861 0.054515
16384 1.71759 0.053518
16384 1.6982 0.05766
16384 1.66968 0.054066
16384 1.66765 0.055912
16384 1.71688 0.058195
16384 1.72611 0.056581
16384 1.65603 0.054135
32768 6.7046 0.119005
32768 6.59046 0.121444
32768 6.50826 0.120875
32768 6.59907 0.118996
32768 6.62321 0.121523
32768 6.5709 0.119338
32768 6.60292 0.128528
32768 6.49691 0.119194
32768 7.10994 0.121232
32768 6.50257 0.11757
32768 6.51055 0.118192
32768 6.5059 0.118398
32768 6.63397 0.128117
32768 6.65609 0.128664
32768 6.61424 0.121282
32768 6.67682 0.124182
32768 6.62177 0.121454
32768 6.62642 0.128183
32768 6.76597 0.118993
32768 6.65119 0.11733
32768 6.52038 0.125779
32768 6.62379 0.12541
32768 6.51087 0.120243
32768 6.62687 0.118163
32768 6.64182 0.120809
32768 6.49205 0.121816
32768 6.47597 0.117972
32768 6.47228 0.121871
32768 6.57993 0.119601
32768 6.43918 0.118123
32768 6.5153 0.118359
32768 6.6188 0.126186
65536 26.6947 0.247776
65536 25.6919 0.240646
65536 25.6831 0.239499
65536 25.5194 0.239944
65536 25.8488 0.242462
65536 25.6623 0.241506
65536 25.6725 0.238643
65536 25.4592 0.241076
65536 25.4408 0.242105
65536 25.4242 0.241925
65536 25.5093 0.243986
65536 25.4641 0.240643
65536 25.3746 0.238994
65536 25.3534 0.241171
65536 25.4343 0.244799
65536 25.5972 0.243724
65536 25.4688 0.240894
65536 25.4506 0.242976
65536 25.2968 0.245015
65536 25.3891 0.240456
65536 25.3226 0.246389
65536 25.7008 0.24821
65536 26.0035 0.242638
65536 27.7092 0.242608
65536 25.7593 0.246956
65536 25.8025 0.246381
65536 25.6358 0.241563
65536 25.7287 0.239991
65536 25.436 0.240808
65536 25.4795 0.240832
65536 25.698 0.243434
65536 25.6514 0.23964
131072 102.832 0.529211
131072 101.985 0.526655
131072 101.765 0.527342
131072 102.439 0.531967
131072 106.704 0.529155
131072 110.44 0.531005
131072 101.758 0.528847
131072 103.293 0.542459
131072 102.223 0.52979
131072 102.029 0.527671
131072 101.907 0.526503
131072 102.346 0.536262
131072 101.961 0.531319
131072 102.721 0.523965
131072 102.511 0.526251
131072 101.985 0.526876
131072 103.721 0.531353
131072 104.657 0.526987
131072 103.124 0.533106
131072 105.625 0.549748
131072 107.033 0.553214
131072 107.056 0.556282
131072 107.576 0.581011
131072 106.934 0.530244
131072 102.365 0.530951
131072 167.807 0.603508
131072 106.671 0.562825
131072 103.862 0.57856
131072 106.981 0.5334
131072 109.22 0.597509
131072 108.249 0.549393
131072 110.4 0.560081


==> results/peptide-decomposition/output.txt <==
Mass only
solving...
Time 7.61893 in seconds
A PMF:{[0] to [9]} t:[0.120909, 0.120909, 0.120909, 0.120909, 0.137273, 0.137273, 0.120909, 0.120909, 1.26095e-14, 7.66576e-15]
R PMF:{[0] to [4]} t:[0.2, 0.4, 0.2, 0.2, 7.30785e-15]
N PMF:{[0] to [6]} t:[0.318945, 0.318945, 0.318944, 0.043165, 1.04682e-13, 3.18803e-14, 3.37659e-15]
D PMF:{[0] to [5]} t:[0.25, 0.5, 0.25, 2.11273e-13, 3.77578e-14, 1.67453e-14]
C PMF:{[0] to [6]} t:[0.200001, 0.2, 0.4, 0.0620044, 0.137995, 2.86712e-14, 1.89958e-15]
E PMF:{[0] to [5]} t:[0.250001, 0.5, 0.25, 1.02517e-13, 3.82615e-14, 1.28829e-14]
Q PMF:{[0] to [5]} t:[0.241875, 0.241876, 0.241875, 0.274374, 2.45559e-14, 8.2027e-15]
G PMF:{[0] to [10]} t:[0.16299, 0.16299, 0.16299, 0.16299, 0.16299, 0.16299, 0.0220588, 9.05672e-14, 9.53766e-14, 5.79063e-14, 2.47718e-14]
H PMF:{[0] to [5]} t:[0.25, 0.5, 0.25, 2.04026e-13, 5.20115e-14, 9.42161e-15]
I PMF:{[0] to [6]} t:[0.25, 0.25, 0.25, 0.25, 1.38772e-13, 6.62715e-14, 1.01882e-14]
L PMF:{[0] to [6]} t:[0.25, 0.25, 0.25, 0.25, 1.68757e-14, 1.27678e-14, 9.38153e-15]
K PMF:{[0] to [5]} t:[0.271002, 0.271002, 0.271002, 0.186994, 3.4477e-14, 1.24529e-14]
M PMF:{[0] to [5]} t:[0.371742, 0.371742, 0.256516, 4.69903e-14, 1.70816e-14, 1.12131e-14]
F PMF:{[0] to [4]} t:[0.333334, 0.333334, 0.333333, 1.88851e-14, 9.46102e-11]
P PMF:{[0] to [7]} t:[0.166667, 0.166667, 0.166667, 0.166667, 0.166666, 0.166667, 1.01308e-15, 1.67622e-15]
S PMF:{[0] to [7]} t:[0.246782, 0.246782, 0.246781, 0.226256, 0.0333984, 8.3273e-14, 4.29714e-14, 6.91336e-15]
T PMF:{[0] to [6]} t:[0.194729, 0.194729, 0.19473, 0.389458, 0.0263542, 1.21262e-14, 2.72574e-15]
W PMF:{[0] to [3]} t:[0.333333, 0.333333, 0.333333, 1.98924e-14]
Y PMF:{[0] to [4]} t:[0.318945, 0.318945, 0.318945, 0.0431647, 6.66866e-15]
V PMF:{[0] to [6]} t:[0.166667, 0.166667, 0.333333, 0.166666, 0.166666, 1.53088e-14, 8.78934e-15]

Hydro only
solving...
Time 0.182184 in seconds
A PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
R PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
N PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
D PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
C PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
E PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
Q PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
G PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
H PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
I PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
L PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
K PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
M PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
F PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
P PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
S PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
T PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
W PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]
Y PMF:{[0] to [10]} t:[0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091, 0.0909091]
V PMF:{[0] to [10]} t:[0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625, 0.125, 0.0625]

Mass+hydro (loopy)
solving...
Time 94.0997 in seconds
A PMF:{[0] to [3]} t:[4.44104e-05, 0.999955, 8.71807e-09, 9.99601e-08]
R PMF:{[0] to [2]} t:[0.999986, 1.43093e-05, 1.89534e-07]
N PMF:{[0] to [2]} t:[0.99987, 0.000129736, 1.63244e-07]
D PMF:{[0] to [2]} t:[0.999995, 2.30749e-06, 2.51093e-06]
C PMF:{[0] to [4]} t:[0.999979, 2.07222e-05, 1.99727e-09, 0, 4.55148e-11]
E PMF:{[0] to [2]} t:[1.42391e-05, 0.000108938, 0.999877]
Q PMF:{[0] to [3]} t:[0.999847, 0.000145832, 7.50403e-06, 1.55105e-07]
G PMF:{[0] to [4]} t:[0.999483, 0.000487723, 1.12287e-06, 2.84091e-05, 2.20212e-07]
H PMF:{[0] to [2]} t:[0.999974, 2.53627e-05, 2.61272e-07]
I PMF:{[0] to [2]} t:[0.999937, 5.18376e-05, 1.14661e-05]
L PMF:{[0] to [2]} t:[0.999941, 4.5333e-05, 1.41534e-05]
K PMF:{[0] to [1]} t:[2.6954e-06, 0.999997]
M PMF:{[0] to [1]} t:[1.88397e-05, 0.999981]
F PMF:{[0] to [1]} t:[0.999919, 8.10324e-05]
P PMF:{[0] to [3]} t:[2.43044e-05, 0.999976, 6.24951e-10, 1.00398e-07]
S PMF:{[0] to [3]} t:[0.999818, 0.00018146, 4.83945e-08, 8.56002e-09]
T PMF:{[0] to [4]} t:[0.999782, 0.000217724, 1.84074e-07, 2.87721e-07, 3.06955e-09]
W PMF:{[0] to [2]} t:[0.999898, 0.000102479, 4.0171e-09]
Y PMF:{[0] to [2]} t:[0.999965, 3.54073e-05, 4.82339e-09]
V PMF:{[0] to [3]} t:[0.999951, 4.40688e-06, 4.43036e-05, 2.54251e-07]



==> results/restaurant-bill-runtimes/bill_solver_no_trim_runtimes_1.txt <==
16 0.009857
16 0.01034
16 0.008265
16 0.008344
16 0.007977
16 0.008172
16 0.005631
16 0.009837
16 0.007491
16 0.009922
16 0.007713
16 0.00573
16 0.00992
16 0.010071
16 0.008219
16 0.009966
16 0.007739
16 0.01136
16 0.010033
16 0.00766
16 0.007807
16 0.005927
16 0.00574
16 0.009923
16 0.008352
16 0.007759
16 0.008121
16 0.005688
16 0.010562
16 0.009879
16 0.005641
16 0.009646
32 0.024476
32 0.02239
32 0.024626
32 0.023429
32 0.024087
32 0.024694
32 0.024795
32 0.024704
32 0.026335
32 0.02523
32 0.025515
32 0.025851
32 0.023663
32 0.026233
32 0.023276
32 0.025067
32 0.023821
32 0.025172
32 0.023997
32 0.024803
32 0.022841
32 0.024916
32 0.023615
32 0.026496
32 0.02369
32 0.026803
32 0.023039
32 0.024147
32 0.02571
32 0.026214
32 0.023675
32 0.022912
64 0.09347
64 0.090165
64 0.091179
64 0.093546
64 0.096964
64 0.089902
64 0.091272
64 0.093088
64 0.092253
64 0.091251
64 0.093168
64 0.091357
64 0.08901
64 0.099751
64 0.093621
64 0.089553
64 0.090587
64 0.090643
64 0.088962
64 0.091873
64 0.09054
64 0.089559
64 0.090341
64 0.092581
64 0.09262
64 0.091624
64 0.090612
64 0.090234
64 0.093501
64 0.094359
64 0.090812
64 0.092886
128 0.394039
128 0.399997
128 0.40147
128 0.39761
128 0.396581
128 0.392559
128 0.394943
128 0.409114
128 0.392105
128 0.39472
128 0.397381
128 0.397098
128 0.406825
128 0.392483
128 0.395516
128 0.393237
128 0.399461
128 0.403444
128 0.389551
128 0.392262
128 0.401426
128 0.395959
128 0.411739
128 0.40061
128 0.410043
128 0.406957
128 0.400099
128 0.415381
128 0.40297
128 0.391226
128 0.407099
128 0.415537
256 1.67477
256 1.70026
256 1.6515
256 1.71347
256 1.71535
256 1.68787
256 1.69101
256 1.68619
256 1.67648
256 1.68654
256 1.66718
256 1.68932
256 1.69821
256 1.656
256 1.69523
256 1.68453
256 1.65562
256 1.6965
256 1.68697
256 1.68075
256 1.69338
256 1.71452
256 1.66971
256 1.63281
256 1.65366
256 1.66023
256 1.65191
256 1.65932
256 1.68432
256 1.70743
256 1.65038
256 1.64279
512 7.38545
512 7.43577
512 7.46602
512 7.531
512 7.45916
512 7.44276
512 7.39568
512 7.28523
512 7.17975
512 7.32149
512 7.41417
512 7.20974
512 7.15307
512 7.08482
512 7.0543
512 7.3907
512 7.30448
512 7.18302
512 7.34585
512 7.18384
512 7.22734
512 7.22776
512 7.15793
512 7.12782
512 7.2162
512 7.14779
512 7.19665
512 7.37297
512 7.83311
512 7.6883
512 7.81306
512 7.73213
1024 30.172
1024 30.0545
1024 30.1467
1024 29.8681
1024 29.6738
1024 29.5153
1024 29.5416
1024 29.3171
1024 29.8728
1024 29.7679
1024 29.0441
1024 29.587
1024 29.4029
1024 29.2883
1024 30.0673
1024 29.3244
1024 28.5636
1024 28.9164
1024 29.1824
1024 30.3162
1024 29.1053
1024 29.3411
1024 29.456
1024 29.1193
1024 30.0064
1024 29.878
1024 28.915
1024 28.9563
1024 28.6359
1024 28.7784
1024 28.4204
1024 28.8138
2048 133.225
2048 131.784
2048 134.015
2048 136.464
2048 137.799
2048 138.215
2048 136.558
2048 135.977
2048 139.414
2048 137.097
2048 135.297
2048 135.953
2048 135.819
2048 140.061
2048 138.779
2048 138.731
2048 138.443
2048 140.338
2048 140.478
2048 138.365
2048 144.919
2048 139.413
2048 138.091
2048 139.206
2048 135.967
2048 135.811
2048 135.113
2048 137.037
2048 136.896
2048 138.156
2048 137.692
2048 136.529


==> results/restaurant-bill-runtimes/bill_solver_no_trim_runtimes_inf.txt <==
16 0.020933
16 0.020239
16 0.016032
16 0.020567
16 0.019261
16 0.01712
16 0.01581
16 0.019993
16 0.019022
16 0.020665
16 0.019124
16 0.020448
16 0.018743
16 0.016216
16 0.019454
16 0.019449
16 0.016469
16 0.022192
16 0.016723
16 0.016641
16 0.021035
16 0.019061
16 0.016716
16 0.018957
16 0.020542
16 0.019891
16 0.020623
16 0.01618
16 0.020643
16 0.023244
16 0.018271
16 0.020629
32 0.086138
32 0.081974
32 0.088894
32 0.08609
32 0.083535
32 0.08648
32 0.09084
32 0.086579
32 0.086077
32 0.085291
32 0.091754
32 0.087554
32 0.083854
32 0.086261
32 0.084866
32 0.0848
32 0.085369
32 0.084265
32 0.083603
32 0.08302
32 0.082857
32 0.086712
32 0.084362
32 0.083401
32 0.093066
32 0.101115
32 0.089018
32 0.081872
32 0.080112
32 0.08218
32 0.086276
32 0.087191
64 1.4799
64 1.46197
64 1.48031
64 1.44755
64 1.47072
64 1.45574
64 1.46947
64 1.46804
64 1.4624
64 1.45916
64 1.47165
64 1.45757
64 1.45464
64 1.44394
64 1.4525
64 1.48937
64 1.51633
64 1.50071
64 1.45088
64 1.45861
64 1.53699
64 1.50841
64 1.55794
64 1.49853
64 1.52109
64 1.48228
64 1.47619
64 1.4768
64 1.49983
64 1.5079
64 1.54981
64 1.53389
128 6.83589
128 6.86065
128 6.70939
128 6.6493
128 6.80477
128 6.8211
128 6.89618
128 6.69284
128 6.8466
128 6.6526
128 6.62236
128 6.58866
128 6.74879
128 6.79393
128 6.73404
128 6.78046
128 6.67705
128 6.71305
128 6.87316
128 6.99929
128 6.9345
128 6.89205
128 7.13092
128 6.99758
128 6.91599
128 7.11004
128 7.17214
128 7.05117
128 7.12196
128 7.00556
128 7.06955
128 7.14892
256 28.1857
256 28.6318
256 28.6535
256 29.1137
256 28.5556
256 28.4333
256 28.0898
256 28.2243
256 28.3092
256 28.5235
256 28.3461
256 28.1936
256 27.8807
256 28.3544
256 28.2139
256 28.5865
256 28.4895
256 28.4342
256 28.5268
256 27.7425
256 26.2718
256 26.2243
256 26.6526
256 26.5627
256 26.7672
256 26.8624
256 27.023
256 27.0893
256 27.1438
256 28.148
256 28.3185
256 28.462
512 126.613
512 125.475
512 124.874
512 123.406
512 121.005
512 117.665
512 118.262
512 119.247
512 118.593
512 118.851
512 118.767
512 118.615
512 119.05
512 118.698
512 119.45
512 117.663
512 118.84
512 118.786
512 118.812
512 119.311
512 118.18
512 118.501
512 118.002
512 119.121
512 117.671
512 118.631
512 120.53
512 119.177
512 119.282
512 116.752
512 116.973
512 117.338
1024 457.201
1024 465.602
1024 465.876
1024 473.515
1024 490.238
1024 477.16
1024 448.703
1024 448.33
1024 448.209
1024 447.302
1024 448.19
1024 447.637
1024 447.307
1024 447.794
1024 447.411
1024 448.181
1024 447.112
1024 448.109
1024 447.816
1024 446.904
1024 447.364
1024 447.611
1024 447.23
1024 447.585
1024 447.183
1024 448.473
1024 446.967
1024 447.478
1024 447.493
1024 447.716
1024 447.357
1024 447.663
2048 2103.11
2048 2100.09
2048 2098.21
2048 2097.77
2048 2098.83
2048 2097.46
2048 2091.92
2048 2101.99
2048 2105.04
2048 2109.88
2048 2103.74
2048 2146.79
2048 2119.23
2048 2101.93
2048 2124.53
2048 2141.33
2048 2130.38
2048 2122.78
2048 2132.81
2048 2127.4
2048 2123.36
2048 2124.21
2048 2161.78
2048 2252.64
2048 2261.44
2048 2322.53
2048 2339.42
2048 2345.2
2048 2349.48
2048 2347.38
2048 2352.42
2048 2357.81


==> results/restaurant-bill-runtimes/bill_solver_runtimes_1.txt <==
16 0.006948
16 0.006225
16 0.006891
16 0.005081
16 0.006818
16 0.004839
16 0.002858
16 0.004977
16 0.002924
16 0.005354
16 0.004278
16 0.002848
16 0.005743
16 0.005889
16 0.006946
16 0.005144
16 0.006171
16 0.004989
16 0.005014
16 0.00545
16 0.004686
16 0.004841
16 0.003282
16 0.005342
16 0.007771
16 0.002674
16 0.004694
16 0.005688
16 0.002721
16 0.00674
16 0.006406
16 0.007364
32 0.010192
32 0.009434
32 0.008033
32 0.006444
32 0.009684
32 0.010136
32 0.006684
32 0.00653
32 0.008985
32 0.00787
32 0.010441
32 0.010183
32 0.008571
32 0.008034
32 0.008217
32 0.008248
32 0.006494
32 0.008371
32 0.011127
32 0.011291
32 0.010169
32 0.006551
32 0.008681
32 0.006278
32 0.009719
32 0.007999
32 0.009068
32 0.00823
32 0.009595
32 0.01032
32 0.007565
32 0.010698
64 0.017622
64 0.017597
64 0.016444
64 0.017837
64 0.01735
64 0.01598
64 0.015451
64 0.015675
64 0.018896
64 0.01676
64 0.015417
64 0.015659
64 0.014932
64 0.016998
64 0.016438
64 0.015978
64 0.015432
64 0.017012
64 0.015789
64 0.017636
64 0.01698
64 0.016448
64 0.016685
64 0.017464
64 0.016609
64 0.014795
64 0.016828
64 0.014639
64 0.015511
64 0.016161
64 0.015735
64 0.016717
128 0.035289
128 0.036054
128 0.033296
128 0.036461
128 0.034826
128 0.033757
128 0.033932
128 0.036146
128 0.034026
128 0.035676
128 0.034359
128 0.036124
128 0.034769
128 0.034341
128 0.033475
128 0.036529
128 0.033818
128 0.034138
128 0.041936
128 0.034052
128 0.033187
128 0.03429
128 0.0342
128 0.037631
128 0.033586
128 0.035262
128 0.03602
128 0.033515
128 0.034759
128 0.034742
128 0.038277
128 0.034417
256 0.077321
256 0.077583
256 0.076798
256 0.076534
256 0.077393
256 0.080682
256 0.077653
256 0.079116
256 0.079093
256 0.077651
256 0.077629
256 0.078226
256 0.078204
256 0.081033
256 0.076483
256 0.077427
256 0.077597
256 0.079594
256 0.078772
256 0.079406
256 0.078877
256 0.08071
256 0.079208
256 0.08339
256 0.077264
256 0.077959
256 0.077963
256 0.078621
256 0.076999
256 0.077693
256 0.078636
256 0.07677
512 0.173615
512 0.178091
512 0.177302
512 0.18284
512 0.178088
512 0.180482
512 0.174907
512 0.177582
512 0.175237
512 0.178792
512 0.18014
512 0.177345
512 0.174331
512 0.178787
512 0.181724
512 0.174328
512 0.173982
512 0.174966
512 0.174419
512 0.178002
512 0.181894
512 0.177853
512 0.180609
512 0.183425
512 0.177662
512 0.180255
512 0.181506
512 0.182141
512 0.173954
512 0.173313
512 0.179025
512 0.177193
1024 0.396074
1024 0.400692
1024 0.397994
1024 0.404346
1024 0.411236
1024 0.401543
1024 0.404121
1024 0.3971
1024 0.398773
1024 0.401385
1024 0.397406
1024 0.40598
1024 0.404471
1024 0.397651
1024 0.406119
1024 0.410919
1024 0.395865
1024 0.410803
1024 0.402098
1024 0.4029
1024 0.400851
1024 0.402328
1024 0.41485
1024 0.403719
1024 0.409906
1024 0.397979
1024 0.399314
1024 0.400502
1024 0.404816
1024 0.400578
1024 0.410398
1024 0.397449
2048 0.903968
2048 0.893483
2048 0.90897
2048 0.902077
2048 0.905984
2048 0.890627
2048 0.886535
2048 0.900009
2048 0.890767
2048 0.899778
2048 0.913742
2048 0.892648
2048 0.887811
2048 0.895672
2048 0.912329
2048 0.89787
2048 0.896043
2048 0.900292
2048 0.907334
2048 0.892293
2048 0.919282
2048 0.888948
2048 0.889166
2048 0.88903
2048 0.908756
2048 0.912157
2048 0.90542
2048 0.885738
2048 0.909758
2048 0.905055
2048 0.901692
2048 0.904711
4096 1.98371
4096 2.02098
4096 2.00543
4096 2.01446
4096 2.01324
4096 1.98606
4096 2.02924
4096 2.01897
4096 1.99603
4096 1.99745
4096 1.96495
4096 2.00695
4096 2.02641
4096 2.06652
4096 2.0455
4096 2.01866
4096 2.0313
4096 2.01775
4096 2.0192
4096 1.997
4096 1.98917
4096 2.02323
4096 2.01979
4096 2.03147
4096 2.00795
4096 2.03777
4096 2.01447
4096 2.02688
4096 2.01151
4096 1.99169
4096 2.02399
4096 1.98428
8192 4.39967
8192 4.41395
8192 4.44331
8192 4.43705
8192 4.38293
8192 4.40214
8192 4.45386
8192 4.47772
8192 4.37384
8192 4.395
8192 4.36171
8192 4.34788
8192 4.38374
8192 4.32998
8192 4.41115
8192 4.43139
8192 4.51935
8192 4.45027
8192 4.40352
8192 4.43498
8192 4.44691
8192 4.37126
8192 4.3363
8192 4.34322
8192 4.349
8192 4.29985
8192 4.86472
8192 4.55231
8192 4.40741
8192 4.40883
8192 4.38616
8192 4.44861


==> results/restaurant-bill-runtimes/bill_solver_runtimes_inf.txt <==
16 0.008543
16 0.012827
16 0.011349
16 0.010505
16 0.010809
16 0.011803
16 0.012362
16 0.010934
16 0.012535
16 0.01102
16 0.011279
16 0.010577
16 0.013086
16 0.012302
16 0.012598
16 0.01331
16 0.01311
16 0.011264
16 0.009606
16 0.00843
16 0.011553
16 0.010466
16 0.011648
16 0.008237
16 0.015422
16 0.010857
16 0.011098
16 0.010938
16 0.008659
16 0.008311
16 0.010624
16 0.011311
32 0.032428
32 0.030224
32 0.032264
32 0.029498
32 0.029436
32 0.032647
32 0.032822
32 0.033723
32 0.033389
32 0.032771
32 0.03143
32 0.031906
32 0.03208
32 0.030741
32 0.032191
32 0.031595
32 0.033398
32 0.029334
32 0.033265
32 0.03028
32 0.029893
32 0.031517
32 0.033534
32 0.0307
32 0.032587
32 0.032206
32 0.034262
32 0.031103
32 0.03369
32 0.032221
32 0.033559
32 0.029134
64 0.104363
64 0.103616
64 0.109362
64 0.10298
64 0.098498
64 0.100894
64 0.101946
64 0.101055
64 0.099546
64 0.103163
64 0.103959
64 0.103057
64 0.102905
64 0.101003
64 0.104105
64 0.100591
64 0.099236
64 0.100629
64 0.10099
64 0.104614
64 0.105022
64 0.100083
64 0.100031
64 0.101415
64 0.10677
64 0.100688
64 0.105487
64 0.101435
64 0.099393
64 0.100328
64 0.111457
64 0.107984
128 0.288959
128 0.28761
128 0.299655
128 0.295179
128 0.302194
128 0.311721
128 0.295587
128 0.30555
128 0.307568
128 0.312335
128 0.300952
128 0.305306
128 0.302809
128 0.311543
128 0.313132
128 0.305308
128 0.308774
128 0.300481
128 0.295603
128 0.30383
128 0.296013
128 0.293512
128 0.285963
128 0.285946
128 0.289836
128 0.289856
128 0.299413
128 0.288124
128 0.304383
128 0.301239
128 0.291805
128 0.29652
256 0.769624
256 0.728485
256 0.722207
256 0.732619
256 0.792654
256 0.769009
256 0.759362
256 0.802099
256 0.817948
256 0.788923
256 0.766901
256 0.75765
256 0.791903
256 0.798487
256 0.791491
256 0.781876
256 0.768919
256 0.753737
256 0.782875
256 0.786668
256 0.775244
256 0.755089
256 0.747566
256 0.768071
256 0.81094
256 0.787
256 0.746108
256 0.789672
256 0.774961
256 0.751755
256 0.772239
256 0.74033
512 1.83679
512 1.82186
512 1.80943
512 1.87993
512 1.89226
512 1.8792
512 1.89772
512 1.90975
512 1.90546
512 1.90567
512 1.88376
512 1.86944
512 1.88701
512 1.86877
512 1.84629
512 1.83524
512 1.83677
512 1.86028
512 1.86987
512 1.85033
512 1.83313
512 1.84969
512 1.89367
512 1.8787
512 1.86344
512 1.86032
512 1.8725
512 1.85701
512 1.89219
512 1.83416
512 1.86618
512 1.88532
1024 4.36371
1024 4.3629
1024 4.3578
1024 4.36066
1024 4.3825
1024 4.39094
1024 4.43997
1024 4.35905
1024 4.35322
1024 4.43151
1024 4.41705
1024 4.45575
1024 4.39628
1024 4.41177
1024 4.34172
1024 4.3768
1024 4.35236
1024 4.37413
1024 4.44145
1024 4.41653
1024 4.40353
1024 4.41362
1024 4.41759
1024 4.41495
1024 4.38493
1024 4.42722
1024 4.40433
1024 4.40478
1024 4.41292
1024 4.47974
1024 4.47593
1024 4.48198
2048 10.215
2048 10.1741
2048 10.0873
2048 10.1288
2048 10.0423
2048 10.1076
2048 10.3957
2048 10.3184
2048 10.0836
2048 10.1238
2048 10.1282
2048 10.0182
2048 10.1791
2048 10.0506
2048 10.3225
2048 10.0817
2048 10.0441
2048 10.0436
2048 10.0929
2048 10.1008
2048 10.3349
2048 10.0564
2048 10.2571
2048 10.0993
2048 9.88541
2048 9.78445
2048 9.73103
2048 9.91012
2048 9.86713
2048 9.65823
2048 9.70493
2048 9.57331
4096 22.6381
4096 22.7075
4096 22.4594
4096 22.8942
4096 22.5361
4096 22.3394
4096 22.5232
4096 22.6867
4096 22.2365
4096 22.8112
4096 22.8996
4096 22.9309
4096 23.037
4096 23.1541
4096 23.1964
4096 23.0802
4096 22.8301
4096 22.8751
4096 22.8085
4096 23.1589
4096 22.2739
4096 22.6023
4096 22.893
4096 22.3418
4096 23.0998
4096 22.7106
4096 22.8431
4096 22.9825
4096 22.8718
4096 22.3278
4096 22.5282
4096 22.5119
8192 50.8675
8192 50.6721
8192 50.1808
8192 50.9319
8192 50.4084
8192 50.8048
8192 50.6597
8192 51.3964
8192 50.606
8192 50.3133
8192 51.174
8192 50.6582
8192 50.754
8192 51.1936
8192 50.2996
8192 50.5053
8192 51.1171
8192 50.7555
8192 50.1358
8192 50.6749
8192 50.2075
8192 49.7769
8192 49.6971
8192 50.9591
8192 50.0024
8192 50.9446
8192 50.3816
8192 50.2774
8192 50.4755
8192 50.878
8192 51.2635
8192 50.1752

